An adaptive space-time phase field formulation for dynamic fracture of brittle shells based on LR NURBS

We present an adaptive space-time phase field formulation for dynamic fracture of brittle shells. Their deformation is characterized by the Kirchhoff-Love thin shell theory using a curvilinear surface description. All kinematical objects are defined on the shell's mid-plane. The evolution equation for the phase field is determined by the minimization of an energy functional based on Griffith's theory of brittle fracture. Membrane and bending contributions to the fracture process are modeled separately and a thickness integration is established for the latter. The coupled system consists of two nonlinear fourth-order PDEs and all quantities are defined on an evolving two-dimensional manifold. Since the weak form requires $C^1$-continuity, isogeometric shape functions are used. The mesh is adaptively refined based on the phase field using Locally Refinable (LR) NURBS. Time is discretized based on a generalized-$\alpha$ method using adaptive time-stepping, and the discretized coupled system is solved with a monolithic Newton-Raphson scheme. The interaction between surface deformation and crack evolution is demonstrated by several numerical examples showing dynamic crack propagation and branching.

==> ifigs/cylp/numnodes.csv <==
1.5e-05,4572
3.75e-05,4572
4.425e-05,5588
5.4375e-05,5588
6.9563e-05,5588
9.2344e-05,5588
0.00012652,5588
0.00017777,5588
0.00025466,5588
0.00036999,5588
0.00054299,5588
0.00080248,5588
0.0011917,5588
0.0017756,5588
0.0026514,5588
0.0036514,5588
0.0046514,5588
0.0056514,5588
0.0066514,5588
0.0076514,5588
0.0086514,5588
0.0096514,5588
0.010651,5588
0.011651,5588
0.012651,5588
0.013651,5588
0.014651,5588
0.015651,5588
0.016651,5588
0.017651,5588
0.018651,5588
0.019651,5588
0.020651,5588
0.021651,5588
0.022651,5588
0.023651,5588
0.024651,5588
0.025651,5588
0.026651,5588
0.027651,5588
0.028651,5588
0.029651,5588
0.030651,5588
0.031651,5588
0.032651,5588
0.033651,5588
0.034651,5588
0.035651,5588
0.036651,5588
0.037651,5588
0.038651,5588
0.039651,5588
0.040651,5588
0.041651,5588
0.042651,5588
0.043651,5588
0.044651,5588
0.045651,5588
0.046651,5588
0.047651,5588
0.048651,5588
0.049651,5588
0.050651,5588
0.051651,5588
0.052651,5588
0.053651,5588
0.054651,5588
0.055651,5588
0.056651,5588
0.057651,5588
0.058651,5588
0.059651,5588
0.060651,5588
0.061651,5588
0.062651,5588
0.063651,5588
0.064651,5588
0.065651,5588
0.066651,5588
0.067651,5588
0.068651,5588
0.069651,5588
0.070651,5588
0.071651,5588
0.072651,5588
0.073651,5588
0.074651,5588
0.075651,5588
0.076651,5588
0.077651,5588
0.078651,5588
0.079651,5588
0.080651,5588
0.081651,5588
0.082651,5588
0.083651,5588
0.084651,5588
0.085651,5588
0.086651,5588
0.087651,5588
0.088651,5588
0.089651,5588
0.090651,5588
0.091651,5588
0.092651,5588
0.093651,5588
0.094651,5588
0.095651,5588
0.096651,5588
0.097651,5588
0.098651,5588
0.099651,5588
0.10065,5588
0.10165,5588
0.10265,5588
0.10365,5588
0.10465,5588
0.10565,5588
0.10665,5588
0.10765,5588
0.10865,5588
0.10965,5588
0.11065,5588
0.11165,5588
0.11265,5588
0.11365,5588
0.11465,5588
0.11565,5588
0.11665,5588
0.11765,5588
0.11865,5588
0.11965,5588
0.12065,5588
0.12165,5588
0.12265,5588
0.12365,5588
0.12465,5588
0.12565,5588
0.12665,5588
0.12765,5588
0.12865,5588
0.12965,5588
0.13065,5588
0.13165,5588
0.13265,5588
0.13365,5588
0.13465,5588
0.13565,5588
0.13665,5588
0.13765,5588
0.13865,5588
0.13965,5588
0.14065,5588
0.14165,5588
0.14265,5588
0.14365,5588
0.14465,5588
0.14565,5588
0.14665,5588
0.14765,5588
0.14865,5588
0.14965,5588
0.15065,5588
0.15165,5588
0.15265,5588
0.15365,5588
0.15465,5588
0.15565,5588
0.15665,5588
0.15765,5588
0.15865,5588
0.15965,5588
0.16065,5588
0.16165,5588
0.16265,5588
0.16365,5588
0.16465,5588
0.16565,5588
0.16665,5588
0.16765,5588
0.16865,5588
0.16965,5588
0.17065,5588
0.17165,5588
0.17265,5588
0.17365,5588
0.17465,5588
0.17565,5588
0.17665,5588
0.17765,5588
0.17865,5588
0.17965,5588
0.18065,5588
0.18165,5588
0.18265,5588
0.18365,5588
0.18465,5588
0.18565,5588
0.18665,5588
0.18765,5588
0.18865,5588
0.18965,5588
0.19065,5588
0.19165,5588
0.19265,5588
0.19365,5588
0.19465,5588
0.19565,5588
0.19665,5588
0.19765,5588
0.19865,5588
0.19965,5588
0.20065,5588
0.20165,5588
0.20265,5588
0.20365,5588
0.20465,5588
0.20565,5588
0.20665,5588
0.20765,5588
0.20865,5588
0.20965,5588
0.21065,5588
0.21165,5588
0.21265,5588
0.21365,5588
0.21465,5588
0.21565,5588
0.21665,5588
0.21765,5588
0.21865,5588
0.21965,5588
0.22065,5588
0.22165,5588
0.22265,5588
0.22365,5588
0.22465,5588
0.22565,5588
0.22665,5588
0.22765,5588
0.22865,5588
0.22965,5588
0.23065,5588
0.23165,5588
0.23265,5588
0.23365,5588
0.23465,5588
0.23565,5588
0.23665,5588
0.23765,5588
0.23865,5588
0.23965,5588
0.24065,5588
0.24165,5588
0.24265,5588
0.24365,5588
0.24465,5588
0.24565,5588
0.24665,5588
0.24765,5588
0.24865,5588
0.24965,5588
0.25065,5588
0.25165,5588
0.25265,5588
0.25365,5588
0.25465,5588
0.25565,5588
0.25665,5588
0.25765,5588
0.25865,5588
0.25965,5588
0.26065,5588
0.26165,5588
0.26265,5588
0.26365,5588
0.26465,5588
0.26565,5588
0.26665,5588
0.26765,5588
0.26865,5588
0.26965,5588
0.27065,5588
0.27165,5588
0.27265,5588
0.27365,5588
0.27465,5588
0.27565,5588
0.27665,5588
0.27765,5588
0.27865,5588
0.27965,5588
0.28065,5588
0.28165,5588
0.28265,5588
0.28365,5588
0.28465,5588
0.28565,5588
0.28665,5588
0.28765,5588
0.28865,5588
0.28965,5588
0.29065,5588
0.29165,5588
0.29265,5588
0.29365,5588
0.29465,5588
0.29565,5588
0.29665,5588
0.29765,5588
0.29865,5588
0.29965,5588
0.30065,5588
0.30165,5588
0.30265,5588
0.30365,5588
0.30465,5588
0.30565,5588
0.30665,5588
0.30765,5588
0.30865,5588
0.30965,5588
0.31065,5588
0.31165,5588
0.31265,5588
0.31365,5588
0.31465,5588
0.31565,5588
0.31665,5588
0.31765,5588
0.31865,5588
0.31965,5588
0.32065,5588
0.32165,5588
0.32265,5588
0.32365,5588
0.32465,5588
0.32565,5588
0.32665,5588
0.32765,5588
0.32865,5588
0.32965,5588
0.33065,5588
0.33165,5588
0.33265,5588
0.33365,5588
0.33465,5588
0.33565,5588
0.33665,5588
0.33765,5588
0.33865,5588
0.33965,5588
0.34065,5588
0.34165,5588
0.34265,5588
0.34365,5588
0.34465,5588
0.34565,5588
0.34665,5588
0.34765,5588
0.34865,5588
0.34965,5588
0.35065,5588
0.35165,5588
0.35265,5588
0.35365,5588
0.35465,5588
0.35565,5588
0.35665,5588
0.35765,5588
0.35865,5588
0.35965,5588
0.36065,5588
0.36165,5588
0.36265,5588
0.36365,5588
0.36465,5588
0.36565,5588
0.36665,5588
0.36765,5588
0.36865,5588
0.36965,5588
0.37065,5588
0.37165,5588
0.37265,5588
0.37365,5588
0.37465,5588
0.37565,5588
0.37665,5588
0.37765,5588
0.37865,5588
0.37965,5588
0.38065,5588
0.38165,5588
0.38265,5588
0.38365,5588
0.38465,5588
0.38565,5588
0.38665,5588
0.38765,5588
0.38865,5588
0.38965,5588
0.39065,5588
0.39165,5588
0.39265,5588
0.39365,5588
0.39465,5588
0.39565,5588
0.39665,5588
0.39765,5588
0.39865,5588
0.39965,5588
0.40065,5588
0.40165,5588
0.40265,5588
0.40365,5588
0.40465,5588
0.40565,5588
0.40665,5588
0.40765,5588
0.40865,5588
0.40965,5588
0.40995,5696
0.4104,5696
0.4109,5696
0.41164,5696
0.41264,5696
0.41364,5696
0.41464,5696
0.41564,5696
0.41664,5696
0.41764,5696
0.41864,5696
0.41964,5696
0.42064,5696
0.42164,5696
0.42264,5696
0.42364,5696
0.42464,5696
0.42564,5696
0.42664,5696
0.42764,5696
0.42864,5696
0.42964,5696
0.43064,5696
0.43164,5696
0.43264,5696
0.43364,5696
0.43464,5696
0.43564,5696
0.43664,5696
0.43764,5696
0.43864,5696
0.43964,5696
0.44064,5696
0.44164,5696
0.44264,5696
0.44364,5696
0.44464,5696
0.44564,5696
0.44664,5696
0.44764,5696
0.44864,5696
0.44964,5696
0.45064,5696
0.45164,5696
0.45264,5696
0.45364,5696
0.45464,5696
0.45564,5696
0.45664,5696
0.45764,5696
0.45864,5696
0.45964,5696
0.46064,5696
0.46164,5696
0.46264,5696
0.46364,5696
0.46464,5696
0.46564,5696
0.46664,5696
0.46764,5696
0.46864,5696
0.46894,5804
0.46939,5804
0.46988,5804
0.47063,5804
0.47163,5804
0.47263,5804
0.47363,5804
0.47463,5804
0.47563,5804
0.47663,5804
0.47763,5804
0.47863,5804
0.47963,5804
0.48063,5804
0.48163,5804
0.48263,5804
0.48363,5804
0.48463,5804
0.48563,5804
0.48663,5804
0.48763,5804
0.48863,5804
0.48893,5936
0.48938,5936
0.48987,5936
0.49061,5936
0.49161,5936
0.49261,5936
0.49361,5936
0.49461,5936
0.49561,5936
0.49661,5936
0.49761,5936
0.49861,5936
0.49961,5936
0.50061,5936
0.50161,5936
0.50261,5936
0.50361,5936
0.50461,5936
0.50561,5936
0.50661,5936
0.50761,5936
0.50861,5936
0.50891,6044
0.50936,6044
0.50986,6044
0.5106,6044
0.5116,6044
0.5126,6044
0.5136,6044
0.5146,6044
0.5156,6044
0.5166,6044
0.5176,6044
0.5186,6044
0.5196,6044
0.5206,6044
0.5216,6044
0.5226,6044
0.5236,6044
0.5246,6044
0.5256,6044
0.5266,6044
0.5269,6088
0.52735,6088
0.52758,6088
0.52791,6088
0.52842,6088
0.52918,6088
0.53018,6088
0.53118,6088
0.53218,6088
0.53318,6088
0.53418,6088
0.53518,6088
0.53618,6088
0.53718,6088
0.53818,6088
0.5384,6352
0.53873,6352
0.53909,6352
0.53964,6352
0.54045,6352
0.54145,6352
0.54245,6352
0.54345,6352
0.54367,6460
0.544,6460
0.54437,6460
0.54491,6460
0.54573,6460
0.54673,6460
0.54773,6460
0.54873,6460
0.54973,6460
0.55073,6460
0.55173,6460
0.55273,6460
0.55373,6460
0.55473,6460
0.55573,6460
0.55673,6460
0.55773,6460
0.55873,6460
0.55973,6460
0.56073,6460
0.56173,6460
0.56273,6460
0.56373,6460
0.56473,6460
0.56573,6460
0.56673,6460
0.56773,6460
0.56873,6460
0.56973,6460
0.57073,6460
0.57095,6592
0.57128,6592
0.57164,6592
0.57219,6592
0.573,6592
0.574,6592
0.575,6592
0.57522,6700
0.57555,6700
0.57592,6700
0.57646,6700
0.57728,6700
0.57828,6700
0.57928,6700
0.58028,6700
0.58128,6700
0.58228,6700
0.58328,6700
0.58428,6700
0.58528,6700
0.58628,6700
0.58728,6700
0.58828,6700
0.58928,6700
0.59028,6700
0.59128,6700
0.59228,6700
0.59328,6700
0.59428,6700
0.59528,6700
0.59628,6700
0.59728,6700
0.59828,6700
0.59928,6700
0.60028,6700
0.60058,6744
0.60103,6744
0.60125,6744
0.60159,6744
0.6021,6744
0.60285,6744
0.60308,6832
0.60342,6832
0.6038,6832
0.60436,6832
0.60521,6832
0.60546,6940
0.60574,6940
0.60605,6940
0.60651,6940
0.6072,6940
0.6082,6940
0.6092,6940
0.6102,6940
0.6112,6940
0.6122,6940
0.6132,6940
0.6142,6940
0.6152,6940
0.6162,6940
0.6172,6940
0.6175,7016
0.61795,7016
0.61818,7016
0.61851,7016
0.61902,7016
0.61978,7016
0.62078,7016
0.62178,7016
0.62278,7016
0.623,7148
0.62333,7148
0.62369,7148
0.62424,7148
0.6244,7412
0.62464,7412
0.62491,7412
0.62532,7412
0.62592,7412
0.62683,7412
0.62783,7412
0.62883,7412
0.62983,7412
0.63083,7412
0.63183,7412
0.63205,7448
0.63238,7448
0.63275,7448
0.63329,7448
0.63411,7448
0.63501,7448
0.63601,7448
0.63701,7448
0.63723,7556
0.63756,7556
0.63792,7556
0.63846,7556
0.63928,7556
0.64018,7556
0.64117,7556
0.64217,7556
0.64317,7556
0.64417,7556
0.64517,7556
0.64617,7556
0.64717,7556
0.64817,7556
0.64917,7556
0.65017,7556
0.65117,7556
0.65217,7556
0.65317,7556
0.65339,7592
0.65372,7592
0.65408,7592
0.65463,7592
0.65544,7592
0.65569,7724
0.65606,7724
0.65646,7724
0.65707,7724
0.65798,7724
0.65898,7724
0.65998,7724
0.66098,7724
0.66198,7724
0.66298,7724
0.66398,7724
0.66498,7724
0.66598,7724
0.66628,7832
0.66661,7832
0.66697,7832
0.66751,7832
0.66833,7832
0.66933,7832
0.67033,7832
0.67133,7832
0.67233,7832
0.67333,7832
0.67433,7832
0.67533,7832
0.67633,7832
0.67655,7868
0.67688,7868
0.67724,7868
0.67779,7868
0.6786,7868
0.6795,7868
0.68049,7868
0.68149,7868
0.68249,7868
0.68349,7868
0.68449,7868
0.68549,7868
0.68571,8132
0.68604,8132
0.6864,8132
0.68695,8132
0.68776,8132
0.68866,8132
0.68965,8132
0.69065,8132
0.69165,8132
0.69265,8132
0.69365,8132
0.69465,8132
0.69565,8132
0.69595,8240
0.69628,8240
0.69664,8240
0.69719,8240
0.69801,8240
0.69901,8240
0.70001,8240
0.70101,8240
0.70201,8240
0.70301,8240
0.70401,8240
0.70423,8276
0.70456,8276
0.70492,8276
0.70546,8276
0.70628,8276
0.70728,8276
0.70828,8276
0.70928,8276
0.71028,8276
0.71128,8276
0.71228,8276
0.71328,8276
0.71428,8276
0.71528,8276
0.7155,8408
0.71583,8408
0.71619,8408
0.71674,8408
0.71755,8408
0.71855,8408
0.71955,8408
0.72055,8408
0.72155,8408
0.72255,8408
0.72355,8408
0.72455,8408
0.72555,8408
0.72577,8516
0.7261,8516
0.72647,8516
0.72701,8516
0.72783,8516
0.72873,8516
0.72972,8516
0.73072,8516
0.73172,8516
0.73194,8552
0.73227,8552
0.73263,8552
0.73317,8552
0.73399,8552
0.73499,8552
0.73599,8552
0.73699,8552
0.73799,8552
0.73899,8552
0.73999,8552
0.74099,8552
0.74199,8552
0.74299,8552
0.74321,8780
0.74354,8780
0.7439,8780
0.74445,8780
0.74526,8780
0.74616,8780
0.74636,9140
0.74666,9140
0.74698,9140
0.74747,9140
0.74762,9404
0.74784,9404
0.74808,9404
0.74844,9404
0.74899,9404
0.74981,9404
0.75071,9404
0.75169,9404
0.75269,9404
0.75369,9404
0.75469,9404
0.75569,9404
0.75669,9404
0.75769,9404
0.75799,9512
0.75844,9512
0.75867,9512
0.75901,9512
0.75951,9512
0.76027,9512
0.76127,9512
0.76149,9656
0.76182,9656
0.76219,9656
0.76273,9656
0.76355,9656
0.76455,9656
0.76555,9656
0.76655,9656
0.76755,9656
0.76855,9656
0.76955,9656
0.77055,9656
0.77155,9656
0.77255,9656
0.77355,9656
0.77455,9656
0.77555,9656
0.77655,9656
0.77755,9656
0.77855,9656
0.77877,9788
0.7791,9788
0.77946,9788
0.78,9788
0.78082,9788
0.78172,9788
0.78271,9788
0.78371,9788
0.78393,10004
0.78426,10004
0.78462,10004
0.78516,10004
0.78598,10004
0.78688,10004
0.78787,10004
0.78887,10004
0.78987,10004
0.79009,10112
0.79042,10112
0.79078,10112
0.79133,10112
0.79214,10112
0.79232,10220
0.79259,10220
0.79289,10220
0.79333,10220
0.794,10220
0.795,10220
0.796,10220
0.797,10220
0.798,10220
0.799,10220
0.8,10220
0.801,10220
0.802,10220
0.803,10220
0.804,10220
0.805,10220
0.806,10220
0.807,10220
0.808,10220
0.809,10220
0.81,10220
0.811,10220
0.81122,10484
0.81155,10484
0.81191,10484
0.81246,10484
0.81327,10484
0.81417,10484
0.81516,10484
0.81616,10484
0.81716,10484
0.81816,10484
0.81916,10484
0.82016,10484
0.82116,10484
0.82216,10484
0.82238,10628
0.82271,10628
0.82307,10628
0.82362,10628
0.82444,10628
0.82533,10628
0.82633,10628
0.82733,10628
0.82833,10628
0.82933,10628
0.83033,10628
0.83133,10628
0.83233,10628
0.83333,10628
0.83433,10628
0.83533,10628
0.83633,10628
0.83733,10628
0.83833,10628
0.83855,10860
0.83888,10860
0.83925,10860
0.83979,10860
0.84061,10860
0.84151,10860
0.84249,10860
0.84349,10860
0.84449,10860
0.84471,10992
0.84504,10992
0.84541,10992
0.84595,10992
0.84677,10992
0.84777,10992
0.84877,10992
0.84977,10992
0.85077,10992
0.85177,10992
0.85277,10992
0.85377,10992
0.85399,11100
0.85432,11100
0.85468,11100
0.85523,11100
0.85604,11100
0.85622,11208
0.85649,11208
0.85679,11208
0.85723,11208
0.8579,11208
0.8589,11208
0.8599,11208
0.8609,11208
0.8619,11208
0.8629,11208
0.8639,11208
0.8649,11208
0.8659,11208
0.8669,11208
0.8679,11208
0.8689,11208
0.8699,11208
0.8709,11208
0.8719,11208
0.8729,11208
0.8739,11208
0.8749,11208
0.8759,11208
0.8769,11208
0.8779,11208
0.87812,11340
0.87845,11340
0.87881,11340
0.87936,11340
0.87952,11604
0.87977,11604
0.88004,11604
0.88044,11604
0.88105,11604
0.88196,11604
0.88296,11604
0.88396,11604
0.88496,11604
0.88596,11604
0.88696,11604
0.88718,11640
0.88751,11640
0.88787,11640
0.88841,11640
0.88923,11640
0.89013,11640
0.89112,11640
0.89133,11748
0.89166,11748
0.89202,11748
0.89256,11748
0.89336,11748
0.89425,11748
0.89523,11748
0.89623,11748
0.89723,11748
0.89823,11748
0.89923,11748
0.89945,11980
0.89978,11980
0.90014,11980
0.90069,11980
0.9015,11980
0.9025,11980
0.9035,11980
0.9045,11980
0.9055,11980
0.9065,11980
0.9075,11980
0.9085,11980
0.9095,11980
0.9105,11980
0.9115,11980
0.9125,11980
0.9135,11980
0.9145,11980
0.9155,11980
0.91572,12112
0.91605,12112
0.91642,12112
0.91696,12112
0.91778,12112
0.91878,12112
0.91978,12112
0.92078,12112
0.92178,12112
0.922,12220
0.92233,12220
0.92269,12220
0.92324,12220
0.92405,12220
0.92495,12220
0.92594,12220
0.92694,12220
0.92716,12328
0.92749,12328
0.92785,12328
0.9284,12328
0.92921,12328
0.93011,12328
0.9311,12328
0.9321,12328
0.9331,12328
0.9341,12328
0.9351,12328
0.9361,12328
0.9371,12328
0.9381,12328
0.9391,12328
0.9401,12328
0.9411,12328
0.9421,12328
0.9431,12328
0.9441,12328
0.9451,12328
0.9461,12328
0.9471,12328
0.9481,12328
0.9491,12328
0.9501,12328
0.9511,12328
0.9521,12328
0.9531,12328
0.95332,12592
0.95365,12592
0.95401,12592
0.95456,12592
0.95537,12592
0.95627,12592
0.95726,12592
0.95748,12628
0.9578,12628
0.95816,12628
0.9587,12628
0.95951,12628
0.96051,12628
0.96151,12628
0.96251,12628
0.96351,12628
0.96451,12628
0.96473,12736
0.96506,12736
0.96542,12736
0.96597,12736
0.96678,12736
0.96778,12736
0.968,12968
0.96833,12968
0.9687,12968
0.96924,12968
0.97006,12968
0.97106,12968
0.97206,12968
0.97306,12968
0.97406,12968
0.97506,12968
0.97606,12968
0.97706,12968
0.97806,12968
0.97906,12968
0.98006,12968
0.98106,12968
0.98206,12968
0.98306,12968
0.98406,12968
0.98506,12968
0.98606,12968
0.98706,12968
0.98806,12968
0.98906,12968
0.99006,12968
0.99106,12968
0.99206,12968
0.99306,12968
0.99328,13100
0.99361,13100
0.99397,13100
0.99451,13100
0.99468,13208
0.99492,13208
0.99519,13208
0.9956,13208
0.9962,13208
0.99711,13208
0.99811,13208
0.99911,13208
1.0001,13208
1.0011,13208
1.0021,13208
1.0031,13208
1.0033,13316
1.0037,13316
1.004,13316
1.0046,13316
1.0054,13316
1.0064,13316
1.0074,13316
1.0084,13316
1.0094,13316
1.0104,13316
1.0114,13316
1.0124,13316
1.0134,13316
1.0144,13316
1.0154,13316
1.0164,13316
1.0174,13316
1.0184,13316
1.0194,13316
1.0204,13316
1.0214,13316
1.0224,13316
1.0234,13316
1.0244,13316
1.0254,13316
1.0264,13316
1.0274,13316
1.0284,13316
1.0294,13316
1.0296,13352
1.0299,13352
1.0303,13352
1.0308,13352
1.0317,13352
1.0326,13352
1.0336,13352
1.0346,13352
1.0356,13352
1.0366,13352
1.0368,13980
1.0371,13980
1.0375,13980
1.038,13980
1.0388,13980
1.0398,13980
1.0408,13980
1.0418,13980
1.0428,13980
1.0438,13980
1.0448,13980
1.0458,13980
1.0461,14088
1.0464,14088
1.0467,14088
1.0473,14088
1.0481,14088
1.049,14088
1.05,14088
1.051,14088
1.052,14088
1.053,14088
1.054,14088
1.055,14088
1.056,14088
1.057,14088
1.058,14088
1.059,14088
1.06,14088
1.061,14088
1.062,14088
1.063,14088
1.064,14088
1.065,14088
1.066,14088
1.067,14088
1.068,14088
1.069,14088
1.0692,14196
1.0695,14196
1.0699,14196
1.0705,14196
1.0713,14196
1.0723,14196
1.0733,14196
1.0743,14196
1.0753,14196
1.0763,14196
1.0773,14196
1.0783,14196
1.0793,14196
1.0803,14196
1.0813,14196
1.0823,14196
1.0833,14196
1.0843,14196
1.0853,14196
1.0863,14196
1.0873,14196
1.0875,14364
1.0878,14364
1.0882,14364
1.0887,14364
1.0895,14364
1.0905,14364
1.0915,14364
1.0925,14364
1.0935,14364
1.0945,14364
1.0948,14472
1.0951,14472
1.0955,14472
1.096,14472
1.0968,14472
1.0978,14472
1.0988,14472
1.0998,14472
1.1008,14472
1.1018,14472
1.1028,14472
1.1038,14472
1.1048,14472
1.1058,14472
1.1068,14472
1.107,14720
1.1074,14720
1.1077,14720
1.1083,14720
1.1091,14720
1.1101,14720
1.1111,14720
1.1121,14720
1.1131,14720
1.1141,14720
1.1151,14720
1.1161,14720
1.1171,14720
1.1181,14720
1.1191,14720
1.1201,14720
1.1211,14720
1.1221,14720
1.1231,14720
1.1241,14720
1.1251,14720
1.1261,14720
1.1271,14720
1.1273,14844
1.1276,14844
1.128,14844
1.1285,14844
1.1294,14844
1.1304,14844
1.1314,14844
1.1324,14844
1.1334,14844
1.1344,14844
1.1354,14844
1.1364,14844
1.1374,14844
1.1376,14960
1.1379,14960
1.1383,14960
1.1388,14960
1.139,15200
1.1392,15200
1.1395,15200
1.1399,15200
1.1405,15200
1.1414,15200
1.1424,15200
1.1434,15200
1.1444,15200
1.1454,15200
1.1456,15332
1.146,15332
1.1463,15332
1.1469,15332
1.1477,15332
1.1486,15332
1.1496,15332
1.1506,15332
1.1516,15332
1.1526,15332
1.1536,15332
1.1546,15332
1.1556,15332
1.1566,15332
1.1576,15332
1.1586,15332
1.1596,15332
1.1606,15332
1.1616,15332
1.1626,15332
1.1636,15332
1.1646,15332
1.1656,15332
1.1666,15332
1.1676,15332
1.1686,15332
1.1696,15332
1.1706,15332
1.1716,15332
1.1726,15332
1.1736,15332
1.1746,15332
1.1756,15332
1.1758,15400
1.1761,15400
1.1765,15400
1.177,15400
1.1779,15400
1.1788,15400
1.1797,15400
1.1807,15400
1.1817,15400
1.1827,15400
1.1837,15400
1.184,15472
1.1843,15472
1.1847,15472
1.1848,15580
1.1849,15580
1.1851,15580
1.1854,15580
1.1858,15580
1.1864,15580
1.1873,15580
1.1883,15580
1.1885,15740
1.1888,15740
1.1892,15740
1.1898,15740
1.1906,15740
1.1915,15740
1.1925,15740
1.1935,15740
1.1945,15740
1.1955,15740
1.1965,15740
1.1967,15900
1.197,15900
1.1974,15900
1.1979,15900
1.1987,15900
1.1997,15900
1.2007,15900
1.2017,15900
1.2027,15900
1.2037,15900
1.2047,15900
1.2057,15900
1.2067,15900
1.2077,15900
1.2087,15900
1.2097,15900
1.2107,15900
1.2117,15900
1.2127,15900
1.2137,15900
1.214,16008
1.2143,16008
1.2146,16008
1.2152,16008
1.216,16008
1.2162,16056
1.2165,16056
1.2168,16056
1.2172,16056
1.2179,16056
1.2189,16056
1.2199,16056
1.2209,16056
1.2211,16092
1.2214,16092
1.2218,16092
1.2223,16092
1.2231,16092
1.2241,16092
1.2251,16092
1.2261,16092
1.2271,16092
1.2281,16092
1.2291,16092
1.2301,16092
1.2311,16092
1.2321,16092
1.2324,16176
1.2327,16176
1.2331,16176
1.2336,16176
1.2344,16176
1.2354,16176
1.2364,16176
1.2374,16176
1.2384,16176
1.2394,16176
1.2396,16360
1.24,16360
1.2403,16360
1.2409,16360
1.2417,16360
1.2427,16360
1.2437,16360
1.2447,16360
1.2457,16360
1.2459,16792
1.2462,16792
1.2466,16792
1.2471,16792
1.248,16792
1.2489,16792
1.2498,16792
1.2508,16792
1.2518,16792
1.2528,16792
1.2538,16792
1.2548,16792
1.2558,16792
1.2568,16792
1.2578,16792
1.2588,16792
1.2598,16792
1.2608,16792
1.2618,16792
1.2628,16792
1.2631,16900
1.2634,16900
1.2638,16900
1.2643,16900
1.2651,16900
1.266,16900
1.267,16900
1.268,16900
1.269,16900
1.27,16900
1.271,16900
1.272,16900
1.273,16900
1.274,16900
1.275,16900
1.276,16900
1.277,16900
1.278,16900
1.279,16900
1.28,16900
1.2802,16984
1.2806,16984
1.2809,16984
1.2815,16984
1.2823,16984
1.2832,16984
1.2842,16984
1.2852,16984
1.2862,16984
1.2872,16984
1.2882,16984
1.2892,16984
1.2902,16984
1.2912,16984
1.2922,16984
1.2932,16984
1.2942,16984
1.2952,16984
1.2962,16984
1.2972,16984
1.2982,16984
1.2992,16984
1.3002,16984
1.3012,16984
1.3022,16984
1.3032,16984
1.3042,16984
1.3052,16984
1.3062,16984
1.3072,16984
1.3082,16984
1.3092,16984
1.3102,16984
1.3112,16984
1.3122,16984
1.3124,17212
1.3127,17212
1.3131,17212
1.3136,17212
1.3144,17212
1.3153,17212
1.3163,17212
1.3173,17212
1.3183,17212
1.3193,17212
1.3203,17212
1.3213,17212
1.3223,17212
1.3233,17212
1.3243,17212
1.3253,17212
1.3263,17212
1.3273,17212
1.3283,17212
1.3293,17212
1.3303,17212
1.3313,17212
1.3323,17212
1.3333,17212
1.3343,17212
1.3353,17212
1.3363,17212
1.3373,17212
1.3383,17212
1.3393,17212
1.3403,17212
1.3413,17212
1.3423,17212
1.3433,17212
1.3436,17284
1.3439,17284
1.3442,17284
1.3448,17284
1.345,17404
1.3452,17404
1.3455,17404
1.3459,17404
1.3465,17404
1.3474,17404
1.3484,17404
1.3494,17404
1.3504,17404
1.3514,17404
1.3524,17404
1.3534,17404
1.3544,17404
1.3546,17544
1.3549,17544
1.3553,17544
1.3558,17544
1.3567,17544
1.3576,17544
1.3585,17544
1.3588,17684
1.3591,17684
1.3595,17684
1.36,17684
1.3608,17684
1.3617,17684
1.3627,17684
1.3637,17684
1.3647,17684
1.3657,17684
1.3667,17684
1.3677,17684
1.3687,17684
1.3697,17684
1.3707,17684
1.3717,17684
1.3727,17684
1.3737,17684
1.3747,17684
1.3757,17684
1.3767,17684
1.3777,17684
1.3787,17684
1.3797,17684
1.3807,17684
1.3817,17684
1.3827,17684
1.3837,17684
1.3847,17684
1.3857,17684
1.3867,17684
1.3877,17684
1.3887,17684
1.3897,17684
1.3907,17684
1.3917,17684
1.3927,17684
1.3937,17684
1.3947,17684
1.3957,17684
1.3967,17684
1.3977,17684
1.3987,17684
1.3997,17684
1.4007,17684
1.4009,17924
1.4012,17924
1.4016,17924
1.4021,17924
1.4029,17924
1.4039,17924
1.4049,17924
1.4052,18188
1.4055,18188
1.4058,18188
1.4064,18188
1.4072,18188
1.4081,18188
1.4091,18188
1.4101,18188
1.4111,18188
1.4121,18188
1.4131,18188
1.4141,18188
1.4143,18296
1.4146,18296
1.415,18296
1.4156,18296
1.4164,18296
1.4174,18296
1.4184,18296
1.4194,18296
1.4204,18296
1.4214,18296
1.4224,18296
1.4234,18296
1.4244,18296
1.4254,18296
1.4264,18296
1.4274,18296
1.4284,18296
1.4294,18296
1.4304,18296
1.4314,18296
1.4324,18296
1.4334,18296
1.4344,18296
1.4354,18296
1.4364,18296
1.4374,18296
1.4384,18296
1.4394,18296
1.4404,18296
1.4414,18296
1.4424,18296
1.4434,18296
1.4444,18296
1.4454,18296
1.4464,18296
1.4474,18296
1.4484,18296
1.4494,18296
1.4504,18296
1.4506,18404
1.4509,18404
1.4513,18404
1.4518,18404
1.4526,18404
1.4536,18404
1.4546,18404
1.4556,18404
1.4566,18404
1.4576,18404
1.4586,18404
1.4596,18404
1.4606,18404
1.4616,18404
1.4619,18524
1.4622,18524
1.4626,18524
1.4631,18524
1.4637,18524
1.4646,18524
1.4656,18524
1.4666,18524
1.4676,18524
1.4686,18524
1.4696,18524
1.4706,18524
1.4716,18524
1.4726,18524
1.4731,18524
1.4736,18524
1.4742,18524
1.4752,18524
1.4761,18524
1.4771,18524
1.4781,18524
1.4791,18524
1.4801,18524
1.4811,18524
1.4821,18524
1.4831,18524
1.4836,18524
1.4844,18524
1.4846,18752
1.4848,18752
1.4851,18752
1.4855,18752
1.4861,18752
1.487,18752
1.488,18752
1.489,18752
1.49,18752
1.491,18752
1.492,18752
1.493,18752
1.494,18752
1.495,18752
1.496,18752
1.497,18752
1.498,18752
1.499,18752
1.5,18752
1.501,18752
1.502,18752
1.503,18752
1.504,18752
1.5042,18860
1.5045,18860
1.5048,18860
1.505,18860
1.5055,18860
1.5061,18860
1.5069,18860
1.5077,18860
1.5078,18968
1.5081,18968
1.5084,18968
1.5088,18968
1.5095,18968
1.5105,18968
1.5115,18968
1.5125,18968
1.5135,18968
1.5145,18968
1.5155,18968
1.5165,18968
1.5175,18968
1.5185,18968
1.5195,18968
1.5205,18968
1.5215,18968
1.5225,18968
1.5235,18968
1.5245,18968
1.5255,18968
1.5265,18968
1.5275,18968
1.5285,18968
1.5295,18968
1.5305,18968
1.5315,18968
1.5325,18968
1.5335,18968
1.5337,19188
1.534,19188
1.5344,19188
1.5349,19188
1.5357,19188
1.5366,19188
1.5368,19692
1.5371,19692
1.5374,19692
1.5379,19692
1.5385,19692
1.5391,19692
1.54,19692
1.5404,19692
1.5409,19692
1.5414,19692
1.542,19692
1.5429,19692
1.5439,19692
1.5449,19692
1.5459,19692
1.5469,19692
1.5479,19692
1.5489,19692
1.5499,19692
1.5509,19692
1.5519,19692
1.5529,19692
1.5539,19692
1.5549,19692
1.5559,19692
1.5564,19692
1.5565,19852
1.5567,19852
1.5569,19852
1.5571,19852
1.5575,19852
1.558,19852
1.5581,19964
1.5583,19964
1.5585,19964
1.5589,19964
1.5594,19964
1.5599,19964
1.5608,19964
1.5609,20148
1.5612,20148
1.5615,20148
1.562,20148
1.5626,20148
1.5628,20256
1.563,20256
1.5632,20256
1.5636,20256
1.5642,20256
1.5648,20256
1.5657,20256
1.5667,20256
1.5677,20256
1.5687,20256
1.5697,20256
1.5707,20256
1.5717,20256
1.5727,20256
1.5737,20256
1.5747,20256
1.5757,20256
1.5767,20256
1.5777,20256
1.5787,20256
1.5792,20256
1.5797,20256
1.5806,20256
1.5815,20256
1.5817,20484
1.582,20484
1.5823,20484
1.5828,20484
1.5835,20484
1.5843,20484
1.5852,20484
1.5862,20484
1.5872,20484
1.5882,20484
1.5887,20484
1.5895,20484
1.5903,20484
1.5912,20484
1.5922,20484
1.5932,20484
1.5942,20484
1.5952,20484
1.5954,20556
1.5958,20556
1.5961,20556
1.5967,20556
1.5973,20556
1.5979,20556
1.5989,20556
1.5991,20664
1.5995,20664
1.5998,20664
1.6002,20664
1.6008,20664
1.6014,20664
1.6022,20664
1.603,20664
1.6038,20664
1.6048,20664
1.6058,20664
1.6068,20664
1.6078,20664
1.6088,20664
1.609,20788
1.6093,20788
1.6097,20788
1.6102,20788
1.611,20788
1.6119,20788
1.6121,20928
1.6124,20928
1.6128,20928
1.6133,20928
1.614,20928
1.615,20928
1.616,20928
1.617,20928
1.618,20928
1.619,20928
1.62,20928
1.621,20928
1.622,20928
1.623,20928
1.6232,21104
1.6235,21104
1.6239,21104
1.6244,21104
1.6253,21104
1.6255,21368
1.6259,21368
1.6263,21368
1.6264,21496
1.6266,21496
1.6268,21496
1.6271,21496
1.6275,21496
1.6282,21496
1.6292,21496
1.6302,21496
1.6312,21496
1.6322,21496
1.6332,21496
1.6342,21496
1.6352,21496
1.6362,21496
1.6372,21496
1.6382,21496
1.6392,21496
1.6402,21496
1.6407,21496
1.6415,21496
1.6416,21604
1.6419,21604
1.6421,21604
1.6426,21604
1.643,21604
1.6435,21604
1.644,21604
1.6446,21604
1.6453,21604
1.646,21604
1.6468,21604
1.647,21712
1.6473,21712
1.6475,21712
1.6479,21712
1.6482,21712
1.6486,21712
1.6492,21712
1.6498,21712
1.6505,21712
1.6513,21712
1.6517,21712
1.6522,21712
1.6529,21712
1.6538,21712
1.6548,21712
1.6558,21712
1.6568,21712
1.6578,21712
1.6583,21712
1.6589,21712
1.6597,21712
1.6606,21712
1.6616,21712
1.6621,21712
1.6626,21712
1.6628,21940
1.6629,21940
1.6631,21940
1.6634,21940
1.6639,21940
1.6646,21940
1.6656,21940
1.6666,21940
1.6676,21940
1.6686,21940
1.6696,21940
1.6701,21940
1.6706,21940
1.6707,22012
1.6709,22012
1.6711,22012
1.6714,22012
1.6717,22012
1.6722,22012
1.6728,22012
1.6734,22012
1.6734,22160
1.6735,22160
1.6736,22160
1.6737,22160
1.6739,22160
1.674,22160
1.6743,22160
1.6747,22160
1.6753,22160
1.6762,22160
1.6772,22160
1.6777,22160
1.6779,22268
1.6781,22268
1.6783,22268
1.6787,22268
1.6793,22268
1.6801,22268
1.681,22268
1.682,22268
1.683,22268
1.684,22268
1.685,22268
1.686,22268
1.687,22268
1.6872,22392
1.6876,22392
1.6879,22392
1.6885,22392
1.6893,22392
1.6902,22392
1.6912,22392
1.6922,22392
1.6927,22392
1.6934,22392
1.6942,22392
1.6952,22392
1.6962,22392
1.6965,22428
1.6967,22428
1.697,22428
1.6973,22428
1.6977,22428
1.6984,22428
1.6991,22428
1.6992,22632
1.6995,22632
1.6997,22632
1.7001,22632
1.7007,22632
1.7014,22632
1.7021,22632
1.7029,22632
1.7031,23160
1.7033,23160
1.7036,23160
1.704,23160
1.7047,23160
1.7056,23160
1.7066,23160
1.7076,23160
1.7086,23160
1.7096,23160
1.7106,23160
1.7116,23160
1.7126,23160
1.7136,23160
1.7146,23160
1.7156,23160
1.7166,23160
1.7169,23280
1.7172,23280
1.7176,23280
1.7181,23280
1.7189,23280
1.7199,23280
1.7209,23280
1.7219,23280
1.7229,23280
1.7231,23388
1.7235,23388
1.7238,23388
1.7244,23388
1.7252,23388
1.7261,23388
1.7271,23388
1.7281,23388
1.7291,23388
1.7301,23388
1.7311,23388
1.7321,23388
1.7331,23388
1.7341,23388
1.7351,23388
1.7361,23388
1.7371,23388
1.7381,23388
1.7391,23388
1.7393,23616
1.7396,23616
1.74,23616
1.7405,23616
1.7414,23616
1.7424,23616
1.7426,23740
1.7429,23740
1.7433,23740
1.7438,23740
1.7446,23740
1.7455,23740
1.7465,23740
1.7475,23740
1.7485,23740
1.7495,23740
1.7505,23740
1.7507,23848
1.751,23848
1.7512,23848
1.7515,23848
1.752,23848
1.7526,23848
1.7534,23848
1.7542,23848
1.755,23848
1.7552,23908
1.7555,23908
1.7558,23908
1.7563,23908
1.757,23908
1.7572,24016
1.7574,24016
1.7577,24016
1.7581,24016
1.7587,24016
1.7595,24016
1.7605,24016
1.7615,24016
1.7625,24016
1.7635,24016
1.764,24016
1.7646,24016
1.7652,24016
1.7658,24016
1.7666,24016
1.7674,24016
1.7682,24016
1.7687,24016
1.7692,24016
1.7697,24016
1.77,24016
1.7704,24016
1.7708,24016
1.7713,24016
1.7718,24016
1.7724,24016
1.7731,24016
1.7734,24016
1.7738,24016
1.7742,24016
1.7746,24016
1.7751,24016
1.7752,24052
1.7753,24052
1.7755,24052
1.7757,24052
1.776,24052
1.7763,24052
1.7768,24052
1.7773,24052
1.7775,24280
1.7777,24280
1.778,24280
1.7784,24280
1.7789,24280
1.7791,24508
1.7792,24508
1.7794,24508
1.7798,24508
1.7802,24508
1.7807,24508
1.7813,24508
1.7819,24508
1.7826,24508
1.7834,24508
1.7842,24508
1.7851,24508
1.7856,24508
1.7861,24508
1.7868,24508
1.7877,24508
1.7881,24508
1.7887,24508
1.7894,24508
1.7901,24508
1.791,24508
1.7911,24628
1.7914,24628
1.7917,24628
1.7922,24628
1.7928,24628
1.793,24736
1.7932,24736
1.7935,24736
1.7938,24736
1.7944,24736
1.7952,24736
1.7954,24912
1.7957,24912
1.796,24912
1.7964,24912
1.7971,24912
1.7973,25072
1.7976,25072
1.7979,25072
1.7984,25072
1.799,25072
1.7998,25072
1.8007,25072
1.8017,25072
1.8027,25072
1.8037,25072
1.8047,25072
1.8057,25072
1.8067,25072
1.8072,25072
1.8078,25072
1.8084,25072
1.809,25072
1.8098,25072
1.8106,25072
1.8115,25072
1.8119,25072
1.8126,25072
1.8133,25072
1.8141,25072
1.8143,25180
1.8145,25180
1.8148,25180
1.8153,25180
1.8159,25180
1.8169,25180
1.8174,25180
1.818,25180
1.8186,25180
1.8194,25180
1.8196,25444
1.8199,25444
1.8203,25444
1.8206,25444
1.8212,25444
1.8217,25444
1.8224,25444
1.8231,25444
1.8239,25444
1.8247,25444
1.8257,25444
1.8267,25444
1.8277,25444
1.8287,25444
1.8297,25444
1.8307,25444
1.8317,25444
1.8327,25444
1.8337,25444
1.8347,25444
1.8349,25516
1.8352,25516
1.8354,25516
1.8357,25516
1.8362,25516
1.8368,25516
1.8375,25516
1.8383,25516
1.8392,25516
1.8402,25516
1.8404,25552
1.8407,25552
1.8411,25552
1.8416,25552
1.8422,25552
1.8428,25552
1.8435,25552
1.8443,25552
1.8451,25552
1.8455,25552
1.8462,25552
1.8463,25660
1.8465,25660
1.8467,25660
1.8471,25660
1.8475,25660
1.8479,25660
1.8485,25660
1.8492,25660
1.85,25660
1.8501,25840
1.8504,25840
1.8507,25840
1.851,25840
1.8514,25840
1.8519,25840
1.8525,25840
1.8531,25840
1.8537,25840
1.8545,25840
1.8553,25840
1.8562,25840
1.8571,25840
1.8576,25840
1.8582,25840
1.8587,25840
1.8594,25840
1.8595,25992
1.8597,25992
1.86,25992
1.8603,25992
1.8607,25992
1.8613,25992
1.8619,25992
1.8621,26200
1.8623,26200
1.8625,26200
1.8629,26200
1.8634,26200
1.8635,26428
1.8637,26428
1.8639,26428
1.8642,26428
1.8646,26428
1.8652,26428
1.8659,26428
1.8667,26428
1.8676,26428
1.8685,26428
1.8695,26428
1.87,26428
1.8706,26428
1.8712,26428
1.8718,26428
1.8726,26428
1.8734,26428
1.8743,26428
1.8744,26548
1.8747,26548
1.8751,26548
1.8755,26548
1.8761,26548
1.8767,26548
1.8773,26548
1.878,26548
1.8788,26548
1.8796,26548
1.8806,26548
1.8816,26548
1.8826,26548
1.8836,26548
1.8841,26548
1.8846,26548
1.8852,26548
1.8859,26548
1.8866,26548
1.8874,26548
1.8883,26548
1.8893,26548
1.8903,26548
1.8905,26656
1.8908,26656
1.891,26656
1.8913,26656
1.8918,26656
1.8924,26656
1.8931,26656
1.8939,26656
1.8948,26656
1.8958,26656
1.8968,26656
1.8978,26656
1.8988,26656
1.8998,26656
1.9,26732
1.9003,26732
1.9007,26732
1.9011,26732
1.9015,26732
1.902,26732
1.9025,26732
1.9033,26732
1.9042,26732
1.9052,26732
1.9062,26732
1.9064,26864
1.9067,26864
1.9071,26864
1.9076,26864
1.9082,26864
1.9089,26864
1.9096,26864
1.9104,26864
1.9113,26864
1.9123,26864
1.9133,26864
1.9143,26864
1.9148,26864
1.9153,26864
1.9161,26864
1.917,26864
1.918,26864
1.919,26864
1.9193,26936
1.9196,26936
1.92,26936
1.9205,26936
1.9211,26936
1.922,26936
1.923,26936
1.924,26936
1.925,26936
1.926,26936
1.927,26936
1.928,26936
1.929,26936
1.93,26936
1.931,26936
1.932,26936
1.9322,26996
1.9325,26996
1.9329,26996
1.9334,26996
1.934,26996
1.9347,26996
1.9354,26996
1.9362,26996
1.9371,26996
1.9381,26996
1.9382,27232
1.9383,27232
1.9385,27232
1.9386,27232
1.9388,27232
1.9391,27232
1.9394,27232
1.9399,27232
1.9404,27232
1.941,27232
1.9413,27232
1.9417,27232
1.9422,27232
1.9427,27232
1.9433,27232
1.9439,27232
1.9446,27232
1.9454,27232
1.9463,27232
1.9472,27232
1.9482,27232
1.9492,27232
1.9502,27232
1.9512,27232
1.9522,27232
1.9532,27232
1.9542,27232
1.9552,27232
1.9562,27232
1.9567,27232
1.9572,27232
1.9578,27232
1.9585,27232
1.9592,27232
1.96,27232
1.9609,27232
1.9619,27232
1.9621,27292
1.9624,27292
1.9628,27292
1.9633,27292
1.9639,27292
1.9645,27292
1.9652,27292
1.966,27292
1.9669,27292
1.9678,27292
1.9688,27292
1.9698,27292
1.9708,27292
1.9718,27292
1.9728,27292
1.9738,27292
1.9748,27292
1.9753,27292
1.9761,27292
1.9769,27292
1.9778,27292
1.9788,27292
1.9793,27292
1.9798,27292
1.9805,27292
1.9811,27292
1.9818,27292
1.9827,27292
1.9835,27292
1.9845,27292
1.985,27292
1.9855,27292
1.9861,27292
1.987,27292
1.988,27292
1.9885,27292
1.989,27292
1.9898,27292
1.9902,27292
1.9906,27292
1.9911,27292
1.9917,27292
1.9922,27292
1.9929,27292
1.9936,27292
1.9944,27292
1.9952,27292
1.9962,27292
1.9966,27292
1.9972,27292
1.9979,27292
1.9988,27292
1.9997,27292
2.0002,27292
2.0009,27292
2.0017,27292
2.0026,27292
2.0035,27292
2.0045,27292
2.0055,27292
2.0065,27292
2.007,27292
2.0075,27292
2.0082,27292
2.0088,27292
2.0096,27292
2.0104,27292
2.0112,27292
2.0122,27292
2.0127,27292
2.0132,27292
2.0138,27292
2.0145,27292
2.0152,27292
2.016,27292
2.0168,27292
2.0178,27292
2.0188,27292
2.0198,27292
2.0203,27292
2.0208,27292
2.0214,27292
2.0221,27292
2.0228,27292
2.0236,27292
2.0245,27292
2.0255,27292
2.0265,27292
2.0275,27292
2.0285,27292
2.0295,27292
2.03,27292
2.0306,27292
2.0312,27292
2.0318,27292
2.0326,27292
2.0334,27292
2.0342,27292
2.0352,27292
2.0362,27292
2.0367,27292
2.0373,27292
2.0379,27292
2.0385,27292
2.0393,27292
2.0401,27292
2.041,27292
2.0419,27292
2.0429,27292
2.0439,27292
2.0449,27292
2.0454,27292
2.046,27292
2.0466,27292
2.0473,27292
2.048,27292
2.0484,27292
2.0489,27292
2.0492,27292
2.0495,27292
2.0498,27292
2.0502,27292
2.0506,27292
2.051,27292
2.0515,27292
2.052,27292
2.0526,27292
2.0533,27292
2.0536,27292
2.0541,27292
2.0546,27292
2.0552,27292
2.0559,27292
2.0566,27292
2.0569,27292
2.0573,27292
2.0577,27292
2.0582,27292
2.0587,27292
2.059,27292
2.0594,27292
2.0598,27292
2.0603,27292
2.061,27292
2.0614,27292
2.0619,27292
2.0625,27292
2.0631,27292
2.0638,27292
2.0646,27292
2.0655,27292
2.0664,27292
2.0674,27292
2.0684,27292
2.0694,27292
2.0699,27292
2.0704,27292
2.0711,27292
2.0717,27292
2.0724,27292
2.0733,27292
2.0741,27292
2.0751,27292
2.0761,27292
2.0771,27292
2.0773,27436
2.0777,27436
2.0778,27436
2.0781,27436
2.0784,27436
2.079,27436
2.0796,27436
2.0803,27436
2.081,27436
2.0818,27436
2.0827,27436
2.0837,27436
2.0847,27436
2.0857,27436
2.0867,27436
2.0877,27436
2.0882,27436
2.0888,27436
2.0894,27436
2.0901,27436
2.0908,27436
2.0916,27436
2.0925,27436
2.0929,27436
2.0934,27436
2.0939,27436
2.0945,27436
2.0952,27436
2.0959,27436
2.0967,27436
2.0975,27436
2.0985,27436
2.099,27436
2.0995,27436
2.0997,27436
2.1001,27436
2.1006,27436
2.101,27436
2.1016,27436
2.1021,27436
2.1028,27436
2.1035,27436
2.1042,27436
2.1046,27436
2.105,27436
2.1055,27436
2.106,27436
2.1066,27436
2.1072,27436
2.1078,27436
2.1086,27436
2.1094,27436
2.1103,27436
2.1113,27436
2.1118,27436
2.1123,27436
2.1129,27436
2.1136,27436
2.1143,27436
2.1147,27436
2.1151,27436
2.1157,27436
2.1163,27436
2.1171,27436
2.1179,27436
2.1187,27436
2.1197,27436
2.1207,27436
2.1217,27436
2.1227,27436
2.1237,27436
2.1242,27436
2.1247,27436
2.1253,27436
2.126,27436
2.1267,27436
2.1275,27436
2.1284,27436
2.1289,27436
2.1294,27436
2.1299,27436
2.1305,27436
2.1311,27436
2.1318,27436
2.1326,27436
2.1335,27436
2.1344,27436
2.1354,27436
2.1364,27436
2.1369,27436
2.1372,27436
2.1375,27436
2.1378,27436
2.1381,27436
2.1385,27436
2.1389,27436
2.1393,27436
2.1398,27436
2.1403,27436
2.1406,27436
2.1409,27436
2.1412,27436
2.1416,27436
2.142,27436
2.1424,27436
2.1429,27436
2.1434,27436
2.1437,27436
2.144,27436
2.1443,27436
2.1446,27436
2.145,27436
2.1454,27436
2.1459,27436
2.1461,27436
2.1465,27436
2.1468,27436
2.1473,27436
2.1477,27436
2.1482,27436
2.1488,27436
2.1491,27436
2.1494,27436
2.1497,27436
2.1501,27436
2.1505,27436
2.1509,27436
2.1514,27436
2.152,27436
2.1526,27436
2.1532,27436
2.154,27436
2.1543,27436
2.1547,27436
2.1552,27436
2.1556,27436
2.1562,27436
2.1568,27436
2.1574,27436
2.1581,27436
2.1589,27436
2.1597,27436
2.1602,27436
2.1606,27436
2.1612,27436
2.1617,27436
2.1623,27436
2.1627,27436
2.163,27436
2.1634,27436
2.1638,27436
2.1643,27436
2.1648,27436
2.1653,27436
2.1659,27436
2.1666,27436
2.1673,27436
2.1681,27436
2.169,27436
2.17,27436
2.1701,27556
2.1703,27556
2.1704,27556
2.1706,27556
2.1708,27556
2.171,27556
2.1713,27556
2.1718,27556
2.1724,27556
2.1729,27556
2.1736,27556
2.1743,27556
2.1746,27556
2.1748,27556
2.175,27556
2.1753,27556
2.1756,27556
2.176,27556
2.1764,27556
2.1768,27556
2.1773,27556
2.1775,27556
2.1778,27556
2.1781,27556
2.1784,27556
2.1787,27556
2.1791,27556
2.1795,27556
2.18,27556
2.1805,27556
2.181,27556
2.1817,27556
2.1823,27556
2.1831,27556
2.1839,27556
2.1848,27556
2.1858,27556
2.1868,27556
2.1878,27556
2.1883,27556
2.1888,27556
2.1894,27556
2.1901,27556
2.1904,27556
2.1908,27556
2.1912,27556
2.1916,27556
2.1921,27556
2.1926,27556
2.1929,27556
2.1933,27556
2.1938,27556
2.1942,27556
2.1948,27556
2.1954,27556
2.196,27556
2.1967,27556
2.1969,27580
2.1971,27580
2.1974,27580
2.1975,27604
2.1976,27604
2.1977,27604
2.1979,27604
2.1982,27604
2.1985,27604
2.1988,27604
2.1994,27604
2.1999,27604
2.2006,27604
2.2009,27604
2.2014,27604
2.2019,27604
2.2025,27604
2.2026,27700
2.2028,27700
2.203,27700
2.2033,27700
2.2036,27700
2.204,27700
2.2044,27700
2.2049,27700
2.2054,27700
2.2059,27700
2.2066,27700
2.2072,27700
2.208,27700
2.2088,27700
2.2092,27700
2.2096,27700
2.2101,27700
2.2107,27700
2.2112,27700
2.2119,27700
2.2126,27700
2.2134,27700
2.2143,27700
2.2145,27793
2.2148,27793
2.2149,27793
2.2151,27793
2.2151,27824
2.2152,27824
2.2152,27824
2.2154,27824
2.2155,27824
2.2158,27824
2.2162,27824
2.2168,27824
2.2174,27824
2.2182,27824
2.2189,27824
2.2198,27824
2.2203,27824
2.2207,27824
2.2213,27824
2.2218,27824
2.2225,27824
2.2232,27824
2.2235,27824
2.2239,27824
2.2243,27824
2.2248,27824
2.2253,27824
2.2253,27908
2.2254,27908
2.2255,27908
2.2256,27908
2.2257,27908
2.2259,27908
2.2261,27908
2.2264,27908
2.2266,27908
2.2269,27908
2.2272,27908
2.2277,27908
2.2279,27908
2.2282,27908
2.2286,27908
2.2289,27908
2.2294,27908
2.2298,27908
2.2304,27908
2.2309,27908
2.2315,27908
2.2322,27908
2.233,27908
2.2338,27908
2.2342,27908
2.2347,27908
2.2352,27908
2.2357,27908
2.2363,27908
2.237,27908
2.2377,27908
2.2381,27908
2.2385,27908
2.239,27908
2.2395,27908
2.24,27908
2.2406,27908
2.2412,27908
2.2419,27908
2.2427,27908
2.2431,27908
2.2436,27908
2.244,27908
2.2446,27908
2.2451,27908
2.2458,27908
2.2465,27908
2.2472,27908
2.2481,27908
2.249,27908
2.2495,27908
2.25,27908
2.2505,27908
2.2512,27908
2.2518,27908
2.2522,27908
2.2526,27908
2.253,27908
2.2534,27908
2.2539,27908
2.2545,27908
2.2551,27908
2.2557,27908
2.2565,27908
2.2568,27908
2.2572,27908
2.2577,27908
2.2582,27908
2.2587,27908
2.2593,27908
2.2599,27908
2.2606,27908
2.2614,27908
2.2623,27908
2.2627,27908
2.2632,27908
2.2637,27908
2.2643,27908
2.2649,27908
2.2656,27908
2.2663,27908
2.2667,27908
2.2671,27908
2.2676,27908
2.2681,27908
2.2687,27908
2.2689,27908
2.2692,27908
2.2696,27908
2.2698,27908
2.2699,27908
2.2701,27908
2.2704,27908
2.2705,27908
2.2706,27908
2.2707,27908
2.2709,27908
2.271,27908
2.2712,27908
2.2714,27908
2.2716,27908
2.2719,27908
2.2722,27908
2.2724,27908
2.2728,27908
2.2731,27908
2.2735,27908
2.2739,27908
2.2744,27908
2.2746,27908
2.2749,27908
2.2752,27908
2.2755,27908
2.2758,27908
2.276,27908
2.2762,27908
2.2764,27908
2.2766,27908
2.2769,27908
2.2771,27908
2.2775,27908
2.2778,27908
2.2782,27908
2.2786,27908
2.279,27908
2.2795,27908
2.28,27908
2.2803,27908
2.2806,27908
2.2809,27908
2.2813,27908
2.2817,27908
2.2821,27908
2.2826,27908
2.2831,27908
2.2837,27908
2.284,27908
2.2843,27908
2.2846,27908
2.285,27908
2.2854,27908
2.2857,27908
2.2859,27908
2.2861,27908
2.2863,27908
2.2865,27908
2.2867,27908
2.2869,27908
2.2872,27908
2.2874,27908
2.2877,27908
2.2881,27908
2.2885,27908
2.2889,27908
2.2893,27908
2.2895,27908
2.2898,27908
2.2901,27908
2.2904,27908
2.2907,27908
2.2911,27908
2.2912,27908
2.2914,27908
2.2917,27908
2.2919,27908
2.2922,27908
2.2925,27908
2.2926,27908
2.2928,27908
2.2929,27908
2.2929,27908
2.293,27908
2.2931,27908
2.2933,27908
2.2934,27908
2.2935,27908
2.2937,27908
2.2939,27908
2.2941,27908
2.2943,27908
2.2945,27908
2.2947,27908
2.295,27908
2.2953,27908
2.2957,27908
2.2958,27908
2.296,27908
2.2962,27908
2.2964,27908
2.2967,27908
2.297,27908
2.2973,27908
2.2974,27908
2.2976,27908
2.2978,27908
2.298,27908
2.2982,27908
2.2984,27908
2.2985,27908
2.2987,27908
2.2988,27908
2.299,27908
2.2991,27908
2.2993,27908
2.2996,27908
2.2996,27926
2.2996,27926
2.2997,27926
2.2998,27926
2.2999,27926
2.2999,27962
2.2999,27962
2.3,27962
2.3,27962
2.3,27962
2.3001,27962
2.3001,27980
2.3002,27980
2.3002,27980
2.3002,27980
2.3002,27980
2.3003,27980
2.3004,27980
2.3005,27980
2.3006,27980
2.3008,27980
2.3009,27980
2.3011,27980
2.3013,27980
2.3015,27980
2.3018,27980
2.302,27980
2.3023,27980
2.3026,27980
2.303,27980
2.3033,27980
2.3035,27980
2.3037,27980
2.304,27980
2.3042,27980
2.3045,27980
2.3048,27980
2.3051,27980
2.3055,27980
2.3059,27980
2.3061,27980
2.3063,27980
2.3066,27980
2.3069,27980
2.3072,27980
2.3075,27980
2.3078,27980
2.308,27980
2.3082,27980
2.3084,27980
2.3087,27980
2.309,27980
2.3092,27980
2.3093,28142
2.3094,28142
2.3095,28142
2.3095,28223
2.3096,28223
2.3096,28223
2.3097,28223
2.3097,28223
2.3098,28304
2.3098,28304
2.3099,28304
2.3099,28304
2.31,28304
2.3102,28304
2.3103,28304
2.3105,28304
2.3107,28304
2.3109,28304
2.3111,28304
2.3114,28304
2.3117,28304
2.3117,28327
2.3117,28327
2.3118,28327
2.3118,28327
2.3119,28327
2.312,28327
2.312,28350
2.312,28350
2.3121,28350
2.3121,28350
2.3122,28350
2.3124,28350
2.3125,28350
2.3127,28350
2.3129,28350
2.3131,28350
2.3133,28350
2.3136,28350
2.3138,28350
2.3141,28350
2.3145,28350
2.3148,28350
2.3152,28350
2.3157,28350
2.3162,28350
2.3163,28396
2.3164,28396
2.3164,28396
2.3165,28396
2.3166,28396
2.3167,28396
2.3168,28396
2.317,28396
2.3172,28396
2.3174,28396
2.3177,28396
2.3179,28396
2.3182,28396
2.3185,28396
2.3188,28396
2.3192,28396
2.3196,28396
2.3201,28396
2.3206,28396
2.3211,28396
2.3217,28396
2.3221,28396
2.3224,28396
2.3228,28396
2.3232,28396
2.3236,28396
2.3241,28396
2.3246,28396
2.3252,28396
2.3259,28396
2.3266,28396
2.3269,28396
2.3273,28396
2.3278,28396
2.3282,28396
2.3288,28396
2.3293,28396
2.33,28396
2.3307,28396
2.3314,28396
2.3318,28396
2.3322,28396
2.3327,28396
2.3332,28396
2.3333,28504
2.3334,28504
2.3336,28504
2.3337,28504
2.334,28504
2.3342,28504
2.3345,28504
2.3348,28504
2.3351,28504
2.3355,28504
2.3359,28504
2.3363,28504
2.3368,28504
2.3373,28504
2.3379,28504
2.3385,28504
2.3392,28504
2.34,28504
2.3408,28504
2.3413,28504
2.3417,28504
2.3422,28504
2.3428,28504
2.3434,28504
2.3441,28504
2.3449,28504
2.3457,28504
2.3466,28504
2.3471,28504
2.3476,28504
2.3481,28504
2.3484,28504
2.3487,28504
2.349,28504
2.3494,28504
2.3498,28504
2.3502,28504
2.3505,28504
2.3507,28504
2.351,28504
2.3513,28504
2.3516,28504
2.352,28504
2.3524,28504
2.3528,28504
2.3533,28504
2.3538,28504
2.3544,28504
2.355,28504
2.3557,28504
2.356,28504
2.3564,28504
2.3568,28504
2.3573,28504
2.3575,28504
2.3578,28504
2.3581,28504
2.3584,28504
2.3587,28504
2.3591,28504
2.3595,28504
2.36,28504
2.3605,28504
2.3607,28504
2.361,28504
2.3613,28504
2.3616,28504
2.362,28504
2.3624,28504
2.3628,28504
2.3633,28504
2.3635,28504
2.3638,28504
2.3641,28504
2.3644,28504
2.3648,28504
2.3652,28504
2.3656,28504
2.3661,28504
2.3666,28504
2.3672,28504
2.3678,28504
2.3681,28504
2.3684,28504
2.3688,28504
2.3692,28504
2.3697,28504
2.3702,28504
2.3708,28504
2.3714,28504
2.372,28504
2.3724,28504
2.3727,28504
2.3728,28540
2.373,28540
2.3731,28540
2.3731,28576
2.3732,28576
2.3732,28576
2.3733,28576
2.3733,28648
2.3733,28648
2.3734,28648
2.3735,28648
2.3736,28648
2.3737,28648
2.374,28648
2.3743,28648
2.3746,28648
2.3749,28648
2.3753,28648
2.3757,28648
2.3761,28648
2.3766,28648
2.3771,28648
2.3777,28648
2.3784,28648
2.3791,28648
2.3799,28648
2.3807,28648
2.3812,28648
2.3816,28648
2.3822,28648
2.3827,28648
2.3834,28648
2.3841,28648
2.3848,28648
2.3857,28648
2.3861,28648
2.3865,28648
2.3871,28648
2.3876,28648
2.3882,28648
2.3889,28648
2.3897,28648
2.39,28648
2.3904,28648
2.3909,28648
2.3914,28648
2.3919,28648
2.3922,28648
2.3925,28648
2.3928,28648
2.3932,28648
2.3936,28648
2.394,28648
2.3945,28648
2.395,28648
2.3956,28648
2.3959,28648
2.3961,28648
2.3961,28648
2.3962,28648
2.3963,28648
2.3965,28648
2.3965,28648
2.3966,28648
2.3967,28648
2.3968,28648
2.3969,28648
2.397,28648
2.397,28648
2.3971,28648
2.3972,28648
2.3972,28648
2.3973,28648
2.3973,28648
2.3974,28648
2.3974,28648
2.3975,28648
2.3975,28648
2.3976,28648
2.3976,28648
2.3976,28648
2.3976,28648
2.3977,28648
2.3977,28648
2.3977,28648
2.3977,28648
2.3978,28648
2.3978,28648
2.3978,28648
2.3979,28648
2.3979,28648
2.398,28648
2.398,28648
2.3981,28648
2.3981,28648
2.3982,28648
2.3982,28648
2.3983,28648
2.3984,28648
2.3984,28648
2.3985,28648
2.3986,28648
2.3987,28648
2.3988,28648
2.399,28648
2.3991,28648
2.3992,28648
2.3994,28648
2.3996,28648
2.3999,28648
2.4002,28648
2.4005,28648
2.4009,28648
2.4009,28684
2.4011,28684
2.4011,28684
2.4012,28684
2.4013,28684
2.4013,28720
2.4014,28720
2.4014,28720
2.4015,28720
2.4016,28720
2.4018,28720
2.402,28720
2.4023,28720
2.4026,28720
2.4029,28720
2.4033,28720
2.4037,28720
2.4041,28720
2.4046,28720
2.4051,28720
2.4057,28720
2.4063,28720
2.4067,28720
2.407,28720
2.4074,28720
2.4078,28720
2.4083,28720
2.4088,28720
2.4094,28720
2.41,28720
2.4107,28720
2.4111,28720
2.4114,28720
2.4119,28720
2.4123,28720
2.4128,28720
2.4134,28720
2.414,28720
2.4147,28720
2.4154,28720
2.4162,28720
2.4163,29024
2.4164,29024
2.4165,29024
2.4165,29024
2.4166,29024
2.4167,29024
2.4168,29024
2.4169,29024
2.4171,29024
2.4174,29024
2.4177,29024
2.4181,29024
2.4185,29024
2.419,29024
2.4194,29024
2.42,29024
2.4206,29024
2.4212,29024
2.4215,29024
2.4219,29024
2.4223,29024
2.4227,29024
2.4232,29024
2.4237,29024
2.424,29024
2.4241,29024
2.4241,29024
2.4242,29024
2.4244,29024
2.4246,29024
2.4249,29024
2.4251,29024
2.4254,29024
2.4257,29024
2.4261,29024
2.4265,29024
2.4269,29024
2.4274,29024
2.4279,29024
2.4285,29024
2.4291,29024
2.4298,29024
2.4305,29024
2.4314,29024
2.4318,29024
2.4322,29024
2.4327,29024
2.4333,29024
2.4339,29024
2.4346,29024
2.4347,29055
2.4349,29055
2.4351,29055
2.4351,29086
2.4352,29086
2.4352,29086
2.4353,29086
2.4353,29148
2.4354,29148
2.4354,29148
2.4355,29148
2.4356,29148
2.4358,29148
2.436,29148
2.4364,29148
2.4368,29148
2.4372,29148
2.4377,29148
2.4383,29148
2.4388,29148
2.4395,29148
2.4402,29148
2.441,29148
2.4418,29148
2.4423,29148
2.4428,29148
2.4433,29148
2.4438,29148
2.4445,29148
2.4452,29148
2.4455,29148
2.446,29148
2.4463,29148
2.4466,29148
2.4469,29148
2.4472,29148
2.4473,29220
2.4474,29220
2.4475,29220
2.4476,29220
2.4476,29292
2.4476,29292
2.4477,29292
2.4477,29292
2.4478,29292
2.448,29292
2.4482,29292
2.4484,29292
2.4487,29292
2.449,29292
2.4493,29292
2.4496,29292
2.45,29292
2.4504,29292
2.4509,29292
2.4514,29292
2.452,29292
2.4526,29292
2.4533,29292
2.454,29292
2.4548,29292
2.4557,29292
2.4562,29292
2.4566,29292
2.4572,29292
2.4578,29292
2.4584,29292
2.4592,29292
2.46,29292
2.4604,29292
2.4604,29400
2.4606,29400
2.4607,29400
2.4609,29400
2.4612,29400
2.4614,29400
2.4618,29400
2.4623,29400
2.4627,29400
2.4628,29748
2.463,29748
2.4632,29748
2.4634,29748
2.4638,29748
2.4642,29748
2.4647,29748
2.4652,29748
2.4658,29748
2.4664,29748
2.4671,29748
2.4679,29748
2.4687,29748
2.4696,29748
2.4706,29748
2.4711,29748
2.4717,29748
2.4723,29748
2.4729,29748
2.4731,30072
2.4733,30072
2.4734,30072
2.4735,30072
2.4737,30072
2.474,30072
2.4743,30072
2.4746,30072
2.475,30072
2.4754,30072
2.4758,30072
2.4763,30072
2.4768,30072
2.4774,30072
2.478,30072
2.4787,30072
2.4795,30072
2.4797,30180
2.4799,30180
2.4801,30180
2.4803,30180
2.4806,30180
2.4808,30180
2.4811,30180
2.4815,30180
2.4818,30180
2.4822,30180
2.4827,30180
2.4832,30180
2.4837,30180
2.4843,30180
2.4849,30180
2.4857,30180
2.4864,30180
2.4873,30180
2.4877,30180
2.4882,30180
2.4887,30180
2.4893,30180
2.4899,30180
2.4906,30180
2.4914,30180
2.4918,30180
2.4922,30180
2.4927,30180
2.4932,30180
2.4937,30180
2.4943,30180
2.495,30180
2.4958,30180
2.4966,30180
2.4968,30324
2.497,30324
2.4971,30324
2.4972,30324
2.4973,30324
2.4976,30324
2.4979,30324
2.4985,30324
2.4991,30324
2.4998,30324
2.5005,30324
2.5013,30324
2.5017,30324
2.5022,30324
2.5023,30464
2.5024,30464
2.5026,30464
2.5028,30464
2.5032,30464
2.5036,30464
2.504,30464
2.5045,30464
2.505,30464
2.5051,30604
2.5053,30604
2.5054,30604
2.5055,30604
2.5057,30604
2.506,30604
2.5065,30604
2.507,30604
2.5071,30712
2.5072,30712
2.5073,30712
2.5075,30712
2.5077,30712
2.508,30712
2.5083,30712
2.5087,30712
2.5092,30712
2.5096,30712
2.5101,30712
2.5107,30712
2.5113,30712
2.512,30712
2.5128,30712
2.5136,30712
2.514,30712
2.5145,30712
2.515,30712
2.5156,30712
2.5162,30712
2.5168,30712
2.5176,30712
2.5184,30712
2.5188,30712
2.5189,30856
2.519,30856
2.5192,30856
2.5194,30856
2.5195,31000
2.5196,31000
2.5197,31000
2.5198,31000
2.5201,31000
2.5203,31000
2.5206,31000
2.521,31000
2.5213,31000
2.5217,31000
2.5222,31000
2.5226,31000
2.5232,31000
2.5238,31000
2.5244,31000
2.5251,31000
2.5259,31000
2.5267,31000
2.5272,31000
2.5276,31000
2.5281,31000
2.5284,31000
2.5284,31108
2.5285,31108
2.5286,31108
2.5287,31108
2.5288,31108
2.5289,31108
2.529,31108
2.5292,31108
2.5293,31108
2.5295,31108
2.5297,31108
2.5299,31108
2.5302,31108
2.5305,31108
2.5307,31108
2.5311,31108
2.5314,31108
2.5318,31108
2.5322,31108
2.5327,31108
2.5332,31108
2.5338,31108
2.5344,31108
2.5351,31108
2.5359,31108
2.5367,31108
2.5371,31108
2.5376,31108
2.5377,31158
2.5378,31158
2.5379,31158
2.5379,31158
2.538,31158
2.538,31208
2.538,31208
2.5381,31208
2.5382,31208
2.5383,31208
2.5384,31208
2.5386,31208
2.5388,31208
2.539,31208
2.5392,31208
2.5394,31208
2.5397,31208
2.54,31208
2.5403,31208
2.5407,31208
2.5411,31208
2.5415,31208
2.5416,31352
2.5418,31352
2.5419,31352
2.5421,31352
2.5423,31352
2.5425,31352
2.5428,31352
2.543,31352
2.5433,31352
2.5436,31352
2.5439,31352
2.5443,31352
2.5447,31352
2.5452,31352
2.5454,31352
2.5458,31352
2.5461,31352
2.5465,31352
2.547,31352
2.5475,31352
2.5476,31383
2.5477,31383
2.5478,31383
2.548,31383
2.548,31445
2.5481,31445
2.5482,31445
2.5482,31476
2.5482,31476
2.5483,31476
2.5484,31476
2.5485,31476
2.5486,31476
2.5489,31476
2.5491,31476
2.5494,31476
2.5498,31476
2.5501,31476
2.5505,31476
2.5506,31530
2.5507,31530
2.5508,31530
2.5509,31530
2.551,31584
2.551,31584
2.5511,31584
2.5512,31584
2.5512,31615
2.5512,31615
2.5513,31615
2.5513,31615
2.5514,31708
2.5514,31708
2.5514,31708
2.5515,31708
2.5516,31708
2.5517,31708
2.552,31708
2.5522,31708
2.5525,31708
2.5528,31708
2.5531,31708
2.5534,31708
2.5538,31708
2.5542,31708
2.5547,31708
2.5552,31708
2.5555,31708
2.5558,31708
2.5561,31708
2.5564,31708
2.5568,31708
2.5572,31708
2.5577,31708
2.5582,31708
2.5587,31708
2.559,31708
2.5593,31708
2.5597,31708
2.56,31708
2.5604,31708
2.5609,31708
2.5614,31708
2.5619,31708
2.5625,31708
2.5628,31708
2.5631,31708
2.5635,31708
2.5639,31708
2.5643,31708
2.5644,32056
2.5645,32056
2.5647,32056
2.5649,32056
2.5653,32056
2.5657,32056
2.5661,32056
2.5666,32056
2.5668,32056
2.5668,32112
2.5669,32112
2.5669,32112
2.5669,32112
2.5669,32112
2.567,32112
2.567,32112
2.5671,32112
2.5671,32112
2.5672,32112
2.5673,32168
2.5673,32168
2.5674,32168
2.5675,32168
2.5676,32168
2.5678,32168
2.5679,32168
2.5681,32168
2.5683,32168
2.5683,32224
2.5684,32224
2.5685,32224
2.5686,32224
2.5687,32224
2.5688,32224
2.5689,32224
2.5691,32224
2.5693,32224
2.5693,32280
2.5694,32280
2.5694,32280
2.5695,32280
2.5696,32280
2.5697,32280
2.5698,32280
2.57,32280
2.57,32388
2.57,32388
2.5701,32388
2.5702,32388
2.5703,32388
2.5704,32388
2.5706,32388
2.5708,32388
2.571,32388
2.5711,32415
2.5712,32415
2.5712,32415
2.5712,32415
2.5713,32415
2.5713,32424
2.5714,32424
2.5714,32424
2.5714,32424
2.5715,32424
2.5716,32424
2.5717,32424
2.572,32424
2.5722,32424
2.5725,32424
2.5728,32424
2.5731,32424
2.5735,32424
2.5739,32424
2.5743,32424
2.5748,32424
2.5754,32424
2.5756,32424
2.5759,32424
2.5762,32424
2.5766,32424
2.577,32424
2.5774,32424
2.5779,32424
2.5781,32424
2.5783,32424
2.5783,32424
2.5784,32424
2.5785,32424
2.5785,32424
2.5786,32424
2.5786,32424
2.5787,32424
2.5788,32424
2.5788,32424
2.5789,32424
2.5789,32424
2.579,32424
2.579,32424
2.5791,32424
2.5791,32424
2.5792,32424
2.5792,32424
2.5792,32424
2.5793,32424
2.5793,32424
2.5794,32424
2.5794,32449
2.5794,32449
2.5794,32449
2.5795,32449
2.5795,32449
2.5795,32449
2.5795,32449
2.5796,32449
2.5796,32449
2.5797,32449
2.5797,32449
2.5798,32449
2.5798,32449
2.5799,32449
2.5799,32449
2.58,32449
2.58,32449
2.5801,32449
2.5801,32449
2.5802,32449
2.5803,32449
2.5803,32449
2.5804,32449
2.5804,32474
2.5804,32474
2.5804,32474
2.5804,32474
2.5805,32474
2.5806,32474
2.5806,32474
2.5807,32474
2.5808,32474
2.5808,32499
2.5808,32499
2.5809,32499
2.5809,32524
2.5809,32524
2.5809,32524
2.581,32524
2.581,32524
2.5811,32524
2.5812,32524
2.5812,32524
2.5813,32524
2.5815,32524
2.5816,32524
2.5819,32524
2.5821,32524
2.5824,32524
2.5827,32524
2.5831,32524
2.5835,32524
2.5839,32524
2.5841,32524
2.5842,32524
2.5843,32524
2.5845,32524
2.5845,32524
2.5846,32524
2.5847,32524
2.5848,32524
2.5848,32524
2.5849,32524
2.5849,32524
2.585,32524
2.585,32524
2.5851,32524
2.5851,32524
2.5851,32524
2.5852,32524
2.5852,32524
2.5853,32524
2.5853,32524
2.5854,32524
2.5854,32524
2.5855,32524
2.5856,32524
2.5857,32524
2.5858,32524
2.5859,32524
2.586,32524
2.5861,32524
2.5862,32524
2.5863,32524
2.5864,32524
2.5865,32524
2.5866,32524
2.5867,32524
2.5869,32524
2.587,32524
2.5871,32524
2.5871,32524
2.5872,32524
2.5872,32524
2.5872,32524
2.5873,32524
2.5873,32524
2.5873,32524
2.5874,32524
2.5874,32524
2.5875,32524
2.5875,32524
2.5876,32524
2.5876,32524
2.5877,32524
2.5877,32524
2.5877,32524
2.5877,32524
2.5878,32524
2.5878,32524
2.5878,32524
2.5879,32524
2.5879,32524
2.5879,32524
2.588,32524
2.588,32560
2.588,32560
2.588,32560
2.588,32560
2.5881,32560
2.5881,32596
2.5881,32596
2.5881,32596
2.5881,32596
2.5881,32668
2.5881,32668
2.5881,32668
2.5881,32668
2.5882,32668
2.5882,32668
2.5882,32668
2.5883,32668
2.5883,32668
2.5883,32668
2.5884,32668
2.5884,32668
2.5885,32668
2.5885,32668
2.5886,32668
2.5886,32668
2.5887,32668
2.5887,32668
2.5887,32668
2.5888,32668
2.5889,32668
2.5889,32668
2.589,32668
2.5891,32668
2.5891,32668
2.5893,32668
2.5893,32808
2.5893,32808
2.5894,32808
2.5895,32808
2.5895,32808
2.5896,32808
2.5898,32808
2.5899,32808
2.59,32808
2.59,32808
2.59,32808
2.59,32808
2.5901,32808
2.5901,32808
2.5901,32808
2.5901,32808
2.5901,32808
2.5901,32808
2.5901,32808
2.5902,32808
2.5902,32808
2.5902,32808
2.5902,32808
2.5902,32808
2.5902,32808
2.5902,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5903,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5904,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5905,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5906,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5907,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5908,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.5909,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.591,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5911,32808
2.5912,32808
2.5912,32808
2.5912,32808
2.5912,32808
2.5912,32808
2.5912,32808
2.5912,32808
2.5913,32808
2.5913,32808
2.5913,32808
2.5913,32808
2.5913,32808
2.5913,32808
2.5914,32808
2.5914,32808
2.5914,32808
2.5914,32808
2.5914,32808
2.5914,32808
2.5914,32808
2.5915,32808
2.5915,32808
2.5915,32808
2.5915,32808
2.5915,32808
2.5916,32808
2.5916,32808
2.5916,32808
2.5916,32808
2.5917,32808
2.5917,32808
2.5917,32808
2.5918,32808
2.5919,32808
2.5919,32878
2.5919,32878
2.5919,32878
2.5919,32913
2.5919,32913
2.5919,32913
2.592,32913
2.592,32948
2.592,32948
2.592,32948
2.592,32948
2.592,32948
2.5921,32948
2.5921,32948
2.5922,32948
2.5922,32948
2.5923,32948
2.5924,32948
2.5925,32948
2.5925,32948
2.5926,32948
2.5927,32948
2.5928,32948
2.5928,32948
2.5929,32948
2.593,32948
2.5931,32948
2.5931,32948
2.5931,32948
2.5932,32948
2.5932,32948
2.5932,32948
2.5932,32948
2.5932,32948
2.5933,32948
2.5933,32948
2.5933,32948
2.5933,32948
2.5934,32948
2.5934,32948
2.5934,32948
2.5934,32948
2.5934,32948
2.5935,32948
2.5935,32948
2.5935,32948
2.5935,32948
2.5936,32948
2.5936,32948
2.5937,32948
2.5937,32948
2.5937,32948
2.5938,32948
2.5939,32948
2.5939,32948
2.594,32948
2.5941,32948
2.5942,32948
2.5942,32948
2.5943,32948
2.5943,32948
2.5944,32948
2.5944,32948
2.5944,32948
2.5944,32948
2.5944,32948
2.5944,32948
2.5945,32948
2.5945,32948
2.5946,32948
2.5946,32948
2.5946,32948
2.5946,32969
2.5946,32969
2.5947,32969
2.5947,32969
2.5947,32969
2.5947,32990
2.5947,32990
2.5947,32990
2.5947,32990
2.5948,32990
2.5948,32990
2.5948,32990
2.5948,33032
2.5948,33032
2.5948,33032
2.5949,33032
2.5949,33032
2.5949,33032
2.5949,33032
2.595,33032
2.595,33032
2.595,33032
2.5951,33032
2.5951,33032
2.5952,33032
2.5952,33032
2.5953,33032
2.5954,33032
2.5955,33032
2.5955,33032
2.5956,33032
2.5956,33032
2.5957,33032
2.5957,33032
2.5958,33032
2.5959,33032
2.5959,33032
2.596,33032
2.5961,33032
2.5961,33032
2.5962,33032
2.5962,33032
2.5963,33032
2.5964,33032
2.5965,33032
2.5966,33032
2.5966,33032
2.5966,33032
2.5966,33032
2.5966,33032
2.5967,33032
2.5967,33032
2.5968,33032
2.5968,33032
2.5969,33032
2.597,33032
2.5971,33032
2.5972,33032
2.5973,33032
2.5975,33032
2.5975,33032
2.5975,33086
2.5976,33086
2.5976,33086
2.5976,33086
2.5976,33140
2.5976,33140
2.5976,33140
2.5976,33140
2.5976,33140
2.5977,33140
2.5977,33140
2.5977,33140
2.5977,33140
2.5978,33140
2.5978,33140
2.5978,33140
2.5978,33140
2.5979,33140
2.5979,33140
2.5979,33140
2.5979,33140
2.5979,33140
2.598,33140
2.598,33140
2.598,33140
2.598,33140
2.5981,33140
2.5981,33140
2.5981,33140
2.5982,33140
2.5982,33140
2.5983,33140
2.5983,33171
2.5983,33171
2.5983,33171
2.5983,33171
2.5983,33171
2.5984,33171
2.5984,33171
2.5984,33171
2.5985,33171
2.5985,33171
2.5986,33171
2.5986,33171
2.5987,33171
2.5987,33171
2.5987,33202
2.5988,33202
2.5988,33202
2.5988,33202
2.5988,33202
2.5988,33202
2.5989,33202
2.5989,33202
2.599,33202
2.599,33202
2.5991,33202
2.5991,33202
2.5992,33202
2.5993,33202
2.5994,33202
2.5995,33202
2.5995,33202
2.5996,33202
2.5996,33202
2.5997,33202
2.5998,33202
2.5999,33202
2.6,33202
2.6001,33202
2.6003,33202
2.6004,33202
2.6006,33202
2.6007,33202
2.6009,33202
2.6012,33202
2.6014,33202
2.6017,33202
2.6019,33202
2.6021,33202
2.6022,33202
2.6024,33202
2.6026,33202
2.6028,33202
2.6031,33202
2.6033,33202
2.6036,33202
2.6039,33202
2.6042,33202
2.6046,33202
2.6047,33223
2.6048,33223
2.6048,33223
2.6049,33223
2.605,33223
2.6051,33223
2.6052,33223
2.6054,33223
2.6057,33223
2.6058,33244
2.6058,33244
2.6059,33244
2.6059,33244
2.606,33244
2.6061,33244
2.6063,33244
2.6066,33244
2.6066,33286
2.6067,33286
2.6067,33286
2.6068,33286
2.6069,33286
2.607,33286
2.6071,33286
2.6073,33286
2.6075,33286
2.6077,33286
2.6078,33286
2.6079,33286
2.608,33286
2.6082,33286
2.6083,33286
2.6085,33286
2.6085,33317
2.6086,33317
2.6086,33317
2.6086,33317
2.6087,33317
2.6087,33317
2.6088,33317
2.6089,33317
2.609,33317
2.6091,33317
2.6092,33317
2.6093,33317
2.6095,33317
2.6097,33317
2.6099,33317
2.6099,33340
2.61,33340
2.61,33340
2.6101,33340
2.6101,33363
2.6101,33363
2.6101,33363
2.6102,33363
2.6102,33363
2.6103,33363
2.6104,33363
2.6105,33363
2.6107,33363
2.6109,33363
2.6112,33363
2.6115,33363
2.6118,33363
2.6122,33363
2.6126,33363
2.6127,33539
2.6128,33539
2.6129,33539
2.6129,33539
2.613,33539
2.6131,33683
2.6131,33683
2.6132,33683
2.6133,33683
2.6134,33683
2.6135,33683
2.6137,33683
2.6138,33683
2.614,33683
2.6142,33683
2.6144,33683
2.6146,33683
2.6149,33683
2.615,33706
2.615,33706
2.6151,33706
2.6151,33706
2.6151,33706
2.6152,33706
2.6153,33706
2.6155,33706
2.6156,33706
2.6158,33706
2.6159,33706
2.6161,33706
2.6163,33706
2.6165,33706
2.6168,33706
2.6171,33706
2.6174,33706
2.6177,33706
2.6181,33706
2.6185,33706
2.6189,33706
2.619,33737
2.619,33737
2.619,33737
2.6191,33737
2.6191,33737
2.6192,33737
2.6192,33737
2.6193,33737
2.6194,33737
2.6195,33737
2.6197,33737
2.6198,33737
2.62,33737
2.6201,33737
2.6203,33737
2.6205,33737
2.6208,33737
2.621,33737
2.6213,33737
2.6216,33737
2.622,33737
2.6221,33737
2.6223,33737
2.6225,33737
2.6228,33737
2.6228,33868
2.6229,33868
2.623,33868
2.6231,33868
2.6233,33868
2.6235,33868
2.6237,33868
2.624,33868
2.6242,33868
2.6244,33868
2.6245,33868
2.6247,33868
2.6248,33868
2.6248,33868
2.6249,33868
2.6251,33868
2.6252,33868
2.6252,33868
2.6253,33868
2.6254,33868
2.6255,33868
2.6257,33868
2.6258,33868
2.6259,33868
2.626,33868
2.6261,33868
2.6262,33868
2.6263,33868
2.6265,33868
2.6266,33868
2.6268,33868
2.627,33868
2.6272,33868
2.6274,33868
2.6277,33868
2.628,33868
2.6283,33868
2.6286,33868
2.629,33868
2.6294,33868
2.6296,33868
2.6299,33868
2.6301,33868
2.6304,33868
2.6307,33868
2.6308,33868
2.631,33868
2.6312,33868
2.6314,33868
2.6316,33868
2.6319,33868
2.6321,33868
2.6324,33868
2.6328,33868
2.6331,33868
2.6335,33868
2.6339,33868
2.6344,33868
2.6346,33868
2.6347,33912
2.6348,33912
2.6348,33912
2.6349,33912
2.6349,33912
2.635,33912
2.6352,33912
2.6354,33912
2.6356,33912
2.6357,33956
2.6358,33956
2.6359,33956
2.636,33956
2.6361,33956
2.6363,33956
2.6363,34044
2.6364,34044
2.6364,34044
2.6364,34044
2.6365,34044
2.6365,34044
2.6366,34132
2.6366,34132
2.6366,34132
2.6367,34132
2.6367,34132
2.6368,34132
2.6369,34176
2.6369,34176
2.637,34176
2.6371,34176
2.6372,34176
2.6373,34176
2.6375,34176
2.6376,34176
2.6378,34176
2.638,34176
2.6382,34176
2.6384,34176
2.6385,34220
2.6386,34220
2.6387,34220
2.6388,34220
2.639,34220
2.6392,34220
2.6394,34220
2.6397,34220
2.6399,34220
2.6403,34220
2.6406,34220
2.6407,34344
2.6408,34344
2.6408,34344
2.6409,34344
2.641,34344
2.6411,34344
2.6413,34344
2.6416,34344
2.6418,34344
2.6421,34344
2.6424,34344
2.6427,34344
2.6431,34344
2.6435,34344
2.644,34344
2.6442,34344
2.6443,34344
2.6444,34344
2.6444,34344
2.6445,34344
2.6446,34344
2.6446,34344
2.6446,34344
2.6447,34344
2.6447,34344
2.6448,34344
2.6448,34344
2.6449,34344
2.6449,34344
2.645,34344
2.645,34344
2.645,34344
2.6451,34344
2.6451,34344
2.6452,34344
2.6452,34410
2.6452,34410
2.6452,34410
2.6452,34443
2.6452,34443
2.6453,34443
2.6453,34476
2.6453,34476
2.6453,34476
2.6453,34476
2.6453,34476
2.6453,34476
2.6454,34476
2.6454,34476
2.6455,34476
2.6455,34476
2.6456,34476
2.6456,34476
2.6457,34476
2.6457,34476
2.6458,34476
2.6458,34476
2.6459,34476
2.646,34476
2.6461,34476
2.6461,34476
2.6462,34476
2.6462,34476
2.6462,34476
2.6462,34476
2.6462,34476
2.6463,34476
2.6463,34476
2.6463,34476
2.6463,34476
2.6463,34476
2.6463,34476
2.6463,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6464,34476
2.6465,34476
2.6465,34476
2.6465,34476
2.6465,34476
2.6465,34476
2.6465,34476
2.6466,34476
2.6466,34476
2.6466,34476
2.6466,34476
2.6466,34476
2.6467,34476
2.6467,34476
2.6467,34476
2.6468,34476
2.6468,34476
2.6469,34476
2.6469,34476
2.647,34476
2.647,34476
2.6471,34476
2.6472,34476
2.6473,34476
2.6475,34476
2.6476,34476
2.6478,34476
2.6479,34476
2.6481,34476
2.6482,34476
2.6483,34476
2.6483,34476
2.6484,34476
2.6484,34476
2.6484,34476
2.6485,34476
2.6485,34476
2.6485,34476
2.6486,34476
2.6486,34476
2.6487,34476
2.6488,34476
2.6488,34476
2.6489,34476
2.649,34476
2.6491,34476
2.6492,34476
2.6494,34476
2.6495,34476
2.6497,34476
2.6499,34476
2.6501,34476
2.6504,34476
2.6506,34476
2.6507,34476
2.6508,34476
2.6509,34476
2.651,34476
2.651,34476
2.651,34476
2.6511,34476
2.6512,34476
2.6512,34476
2.6513,34476
2.6513,34476
2.6514,34476
2.6515,34476
2.6515,34476
2.6516,34476
2.6517,34476
2.6518,34476
2.6519,34476
2.6521,34476
2.6522,34476
2.6523,34476
2.6524,34476
2.6525,34476
2.6526,34476
2.6527,34476
2.6527,34476
2.6527,34476
2.6527,34476
2.6527,34476
2.6528,34476
2.6528,34476
2.6528,34476
2.6528,34476
2.6528,34476
2.6528,34476
2.6529,34476
2.6529,34476
2.6529,34476
2.6529,34476
2.653,34476
2.653,34476
2.653,34476
2.6531,34476
2.6531,34476
2.6532,34476
2.6533,34476
2.6534,34476
2.6536,34476
2.6537,34476
2.6539,34476
2.6541,34476
2.6543,34476
2.6545,34476
2.6548,34476
2.6549,34476
2.6551,34476
2.6553,34476
2.6554,34476
2.6556,34476
2.6559,34476
2.6561,34476
2.6562,34512
2.6562,34512
2.6562,34512
2.6563,34512
2.6563,34512
2.6564,34512
2.6564,34512
2.6565,34512
2.6566,34512
2.6567,34512
2.6569,34512
2.6569,34512
2.657,34512
2.657,34512
2.6571,34512
2.6571,34512
2.6572,34512
2.6572,34512
2.6573,34512
2.6573,34512
2.6573,34512
2.6573,34512
2.6574,34512
2.6574,34512
2.6574,34512
2.6574,34512
2.6575,34512
2.6575,34512
2.6576,34512
2.6576,34512
2.6576,34512
2.6577,34512
2.6577,34512
2.6578,34512
2.6579,34512
2.6579,34512
2.658,34512
2.6581,34512
2.6582,34512
2.6582,34512
2.6582,34512
2.6582,34512
2.6583,34512
2.6583,34512
2.6583,34512
2.6583,34512
2.6584,34512
2.6584,34512
2.6584,34512
2.6584,34512
2.6585,34512
2.6585,34512
2.6585,34512
2.6585,34512
2.6586,34512
2.6586,34512
2.6586,34512
2.6586,34512
2.6587,34512
2.6587,34512
2.6587,34512
2.6587,34512
2.6587,34512
2.6587,34512
2.6588,34512
2.6588,34512
2.6588,34512
2.6588,34512
2.6589,34512
2.6589,34512
2.6589,34512
2.6589,34512
2.6589,34512
2.659,34512
2.659,34512
2.659,34512
2.659,34512
2.6591,34512
2.6591,34512
2.6592,34512
2.6592,34512
2.6593,34512
2.6593,34512
2.6594,34512
2.6595,34512
2.6595,34512
2.6596,34512
2.6597,34512
2.6598,34512
2.6598,34512
2.6599,34512
2.6599,34512
2.66,34512
2.6601,34512
2.6601,34512
2.6602,34512
2.6603,34512
2.6604,34512
2.6606,34512
2.6607,34512
2.6608,34512
2.661,34512
2.6612,34512
2.6613,34512
2.6614,34512
2.6615,34512
2.6617,34512
2.6619,34512
2.6621,34512
2.6623,34512
2.6625,34512
2.6628,34512
2.663,34512
2.6633,34512
2.6635,34512
2.6637,34512
2.6639,34512
2.6641,34512
2.6643,34512
2.6645,34512
2.6647,34512
2.6648,34512
2.665,34512
2.665,34512
2.6651,34512
2.6652,34512
2.6653,34512
2.6654,34512
2.6655,34512
2.6657,34512
2.6658,34512
2.666,34512
2.6662,34512
2.6664,34512
2.6666,34512
2.6667,34512
2.6668,34512
2.6669,34512
2.6671,34512
2.6672,34512
2.6674,34512
2.6675,34512
2.6676,34512
2.6677,34512
2.6678,34512
2.6679,34512
2.6681,34512
2.6682,34512
2.6684,34512
2.6685,34512
2.6686,34512
2.6687,34512
2.6688,34512
2.6689,34512
2.669,34512
2.6692,34512
2.6693,34512
2.6695,34512
2.6697,34512
2.6698,34512
2.6699,34512
2.6699,34512
2.67,34512
2.6701,34512
2.6701,34512
2.6702,34512
2.6703,34512
2.6704,34512
2.6705,34512
2.6706,34512
2.6707,34512
2.6707,34512
2.6708,34512
2.6709,34512
2.671,34512
2.6711,34512
2.6712,34512
2.6712,34512
2.6713,34512
2.6713,34512
2.6714,34512
2.6715,34512
2.6715,34512
2.6716,34512
2.6716,34512
2.6717,34512
2.6717,34512
2.6718,34512
2.6719,34512
2.6719,34512
2.672,34512
2.672,34512
2.6721,34512
2.6721,34512
2.6722,34512
2.6722,34512
2.6723,34512
2.6724,34512
2.6724,34512
2.6725,34512
2.6726,34512
2.6727,34512
2.6727,34512
2.6728,34512
2.6728,34512
2.6729,34512
2.6729,34512
2.673,34512
2.673,34512
2.6731,34512
2.6731,34512
2.6732,34512
2.6733,34512
2.6734,34512
2.6735,34512
2.6736,34512
2.6736,34512
2.6737,34512
2.6737,34512
2.6738,34512
2.6739,34512
2.6739,34512
2.674,34512
2.674,34512
2.6741,34512
2.6742,34512
2.6742,34512
2.6743,34512
2.6744,34512
2.6744,34512
2.6745,34512
2.6745,34512
2.6746,34512
2.6746,34512
2.6747,34512
2.6748,34512
2.6748,34512
2.6749,34512
2.6749,34512
2.675,34512
2.6751,34512
2.6752,34512
2.6752,34512
2.6753,34512
2.6753,34512
2.6754,34512
2.6755,34512
2.6756,34512
2.6757,34512
2.6758,34512
2.6758,34512
2.6759,34512
2.6759,34512
2.676,34512
2.6761,34512
2.6762,34512
2.6763,34512
2.6764,34512
2.6765,34512
2.6766,34512
2.6767,34512
2.6769,34512
2.677,34512
2.6772,34512
2.6774,34512
2.6775,34512
2.6776,34512
2.6776,34512
2.6777,34512
2.6778,34512
2.6778,34512
2.6778,34512
2.6779,34512
2.6779,34512
2.678,34512
2.678,34512
2.678,34512
2.6781,34512
2.6781,34512
2.6781,34512
2.6782,34512
2.6782,34512
2.6783,34512
2.6783,34512
2.6784,34512
2.6784,34512
2.6784,34512
2.6785,34512
2.6785,34512
2.6786,34512
2.6787,34512
2.6787,34512
2.6788,34512
2.6789,34512
2.679,34512
2.6791,34512
2.6792,34512
2.6793,34512
2.6794,34512
2.6796,34512
2.6798,34512
2.6799,34512
2.6801,34512
2.6803,34512
2.6806,34512
2.6808,34512
2.6811,34512
2.6813,34512
2.6813,34512
2.6814,34512
2.6815,34512
2.6815,34512
2.6815,34512
2.6816,34512
2.6817,34512
2.6817,34512
2.6817,34512
2.6818,34512
2.6818,34512
2.6818,34512
2.6819,34512
2.6819,34512
2.682,34512
2.6821,34512
2.6821,34512
2.6822,34512
2.6823,34512
2.6824,34512
2.6825,34512
2.6826,34512
2.6827,34512
2.6828,34512
2.6828,34512
2.6829,34512
2.683,34512
2.6831,34512
2.6832,34512
2.6833,34512
2.6834,34512
2.6835,34512
2.6837,34512
2.6838,34512
2.6839,34512
2.684,34512
2.6841,34512
2.6841,34512
2.6842,34512
2.6842,34512
2.6843,34512
2.6844,34512
2.6844,34512
2.6845,34512
2.6846,34512
2.6847,34512
2.6848,34512
2.6848,34512
2.6849,34512
2.685,34512
2.685,34512
2.6851,34512
2.6852,34512
2.6853,34512
2.6854,34512
2.6856,34512
2.6857,34512
2.6858,34512
2.6859,34512
2.686,34512
2.6861,34512
2.6861,34512
2.6862,34512
2.6863,34512
2.6864,34512
2.6865,34512
2.6865,34512
2.6866,34512
2.6867,34512
2.6868,34512
2.6868,34512
2.6869,34512
2.6871,34512
2.6872,34512
2.6872,34512
2.6873,34512
2.6874,34512
2.6874,34512
2.6875,34512
2.6876,34512
2.6877,34512
2.6878,34512
2.688,34512
2.6881,34512
2.6882,34512
2.6884,34512
2.6886,34512
2.6888,34512
2.689,34512
2.6893,34512
2.6895,34512
2.6898,34512
2.6901,34512
2.6905,34512
2.6907,34512
2.6909,34512
2.6911,34512
2.6913,34512
2.6914,34512
2.6916,34512
2.6917,34512
2.6919,34512
2.692,34512
2.6921,34512
2.6922,34512
2.6923,34512
2.6924,34512
2.6926,34512
2.6927,34512
2.6929,34512
2.693,34512
2.6932,34512
2.6934,34512
2.6935,34512
2.6937,34512
2.6938,34512
2.694,34512
2.6942,34512
2.6944,34512
2.6947,34512
2.695,34512
2.6953,34512
2.6956,34512
2.696,34512
2.6963,34512
2.6968,34512
2.6973,34512
2.6973,34523
2.6974,34523
2.6974,34523
2.6975,34523
2.6975,34523
2.6976,34523
2.6976,34523
2.6977,34523
2.6977,34534
2.6977,34534
2.6977,34534
2.6978,34534
2.6978,34534
2.6979,34534
2.698,34556
2.698,34556
2.6981,34556
2.6981,34556
2.6982,34556
2.6984,34556
2.6986,34556
2.6989,34556
2.6992,34556
2.6995,34556
2.6999,34556
2.7003,34556
2.7007,34556
2.7009,34556
2.7012,34556
2.7014,34556
2.7017,34556
2.702,34556
2.7024,34556
2.7027,34556
2.7029,34556
2.7031,34556
2.7032,34606
2.7033,34606
2.7033,34606
2.7034,34606
2.7036,34606
2.7039,34606
2.7039,34656
2.704,34656
2.7041,34656
2.7042,34656
2.7045,34656
2.7047,34656
2.7048,34656
2.7049,34656
2.7051,34656
2.7051,34656
2.7052,34656
2.7053,34656
2.7054,34656
2.7055,34656
2.7055,34656
2.7056,34656
2.7057,34656
2.7058,34656
2.7058,34656
2.7059,34656
2.706,34656
2.7061,34656
2.7062,34656
2.7062,34656
2.7063,34656
2.7064,34656
2.7064,34656
2.7065,34656
2.7066,34656
2.7067,34656
2.7068,34656
2.7068,34656
2.7069,34656
2.707,34656
2.7072,34656
2.7073,34656
2.7074,34656
2.7076,34656
2.7077,34656
2.7079,34656
2.7081,34656
2.7083,34656
2.7086,34656
2.7088,34656
2.7091,34656
2.7092,34706
2.7093,34706
2.7094,34706
2.7095,34706
2.7098,34706
2.71,34706
2.7101,34756
2.7102,34756
2.7102,34756
2.7103,34756
2.7103,34756
2.7104,34756
2.7106,34756
2.7107,34756
2.7109,34756
2.7111,34756
2.7114,34756
2.7116,34756
2.7119,34756
2.7122,34756
2.7126,34756
2.7129,34756
2.7131,34756
2.7132,34756
2.7133,34756
2.7134,34756
2.7136,34756
2.7137,34756
2.7138,34756
2.714,34756
2.7142,34756
2.7144,34756
2.7146,34756
2.7149,34756
2.7151,34756


==> ifigs/shr/shr_u_dt.csv <==
2e-06,1.5e-05
4e-06,2.25e-05
6e-06,6.75e-06
8e-06,1.0125e-05
1e-05,1.5188e-05
1.2e-05,2.2781e-05
1.4e-05,3.4172e-05
1.6e-05,5.1258e-05
1.8e-05,7.6887e-05
2e-05,0.00011533
2.2e-05,0.000173
2.4e-05,0.00025949
2.6e-05,0.00038924
2.8e-05,0.00058386
3e-05,0.00087579
3.2e-05,0.0013137
3.4e-05,0.0019705
3.6e-05,0.0029558
3.8e-05,0.0044337
4e-05,0.0066505
4.2e-05,0.0099758
4.4e-05,0.014964
4.6e-05,0.022445
4.8e-05,0.033668
5e-05,0.016834
5.2e-05,0.025251
5.4e-05,0.037877
5.6e-05,0.018938
5.8e-05,0.0094692
6e-05,0.0047346
6.2e-05,0.0023673
6.4e-05,0.0035509
6.6e-05,0.003906
6.8e-05,0.0058591
7e-05,0.006445
7.2e-05,0.0032225
7.4e-05,0.0048337
7.6e-05,0.0072506
7.8e-05,0.010876
8e-05,0.0054379
8.2e-05,0.002719
8.4e-05,0.0029909
8.6e-05,0.00329
8.8e-05,0.0036189
9e-05,0.0039808
9.2e-05,0.0019904
9.4e-05,0.0021895
9.6e-05,0.0010947
9.8e-05,0.0012042
0.0001,0.0006021
0.000102,0.00066231
0.000104,0.00072854
0.000106,0.0008014
0.000108,0.00088154
0.00011,0.00096969
0.000112,0.0010667
0.000114,0.0011733
0.000116,0.0012907
0.000118,0.0014197
0.00012,0.0015617
0.000122,0.0017179
0.000124,0.0018897
0.000126,0.00094483
0.000128,0.0010393
0.00013,0.0011432
0.000132,0.0012576
0.000134,0.0013833
0.000136,0.002075
0.000138,0.0022825
0.00014,0.0011412
0.000142,0.0012554
0.000144,0.0013809
0.000146,0.001519
0.000148,0.0016709
0.00015,0.001838
0.000152,0.0020218
0.000154,0.0010109
0.000156,0.0015163
0.000158,0.0022745
0.00016,0.002502
0.000162,0.0037529
0.000164,0.0041282
0.000166,0.0020641
0.000168,0.0022705
0.00017,0.0011353
0.000172,0.0017029
0.000174,0.0018732
0.000176,0.0020605
0.000178,0.0022665
0.00018,0.0024932
0.000182,0.0027425
0.000184,0.0030168
0.000186,0.0033185
0.000188,0.0036503
0.00019,0.0040153
0.000192,0.0044169
0.000194,0.0048585
0.000196,0.0053444
0.000198,0.0026722
0.0002,0.0040083
0.000202,0.0060124
0.000204,0.0030062
0.000206,0.0015031
0.000208,0.0016534
0.00021,0.00082671
0.000212,0.0012401
0.000214,0.0018601
0.000216,0.0027902
0.000218,0.0041852
0.00022,0.0020926
0.000222,0.0031389
0.000224,0.0034528
0.000226,0.0037981
0.000228,0.0041779
0.00023,0.0045957
0.000232,0.0050553
0.000234,0.0025276
0.000236,0.0027804
0.000238,0.0030584
0.00024,0.0033643
0.000242,0.0037007
0.000244,0.0018504
0.000246,0.0020354
0.000248,0.0022389
0.00025,0.0024628
0.000252,0.0027091
0.000254,0.00298
0.000256,0.003278
0.000258,0.0036058
0.00026,0.0039664
0.000262,0.004363
0.000264,0.0047993
0.000266,0.0052793
0.000268,0.0058072
0.00027,0.0087108
0.000272,0.013066
0.000274,0.0065331
0.000276,0.0071864
0.000278,0.0035932
0.00028,0.0017966
0.000282,0.0019763
0.000284,0.0021739
0.000286,0.0023913
0.000288,0.0026304
0.00029,0.0028934
0.000292,0.0031828
0.000294,0.0035011
0.000296,0.0017505
0.000298,0.00087527
0.0003,0.00096279
0.000302,0.0014442
0.000304,0.0015886
0.000306,0.0023829
0.000308,0.0026212
0.00031,0.0028833
0.000312,0.0031717
0.000314,0.0015858
0.000316,0.00079292
0.000318,0.0011894
0.00032,0.0013083
0.000322,0.0014391
0.000324,0.0021587
0.000326,0.0010794
0.000328,0.001619
0.00033,0.0017809
0.000332,0.0026714
0.000334,0.0029385
0.000336,0.0032324
0.000338,0.0016162
0.00034,0.0017778
0.000342,0.00088891
0.000344,0.0013334
0.000346,0.002
0.000348,0.0022001
0.00035,0.0011
0.000352,0.00121
0.000354,0.001331
0.000356,0.00066552
0.000358,0.00099827
0.00036,0.0014974
0.000362,0.0016472
0.000364,0.0018119
0.000366,0.0019931
0.000368,0.0021924
0.00037,0.0010962
0.000372,0.0016443
0.000374,0.0024664
0.000376,0.002713
0.000378,0.0029843
0.00038,0.0014922
0.000382,0.0016414
0.000384,0.0018055
0.000386,0.0019861
0.000388,0.00099304
0.00039,0.0010923
0.000392,0.0016385
0.000394,0.0018024
0.000396,0.0019826
0.000398,0.0009913
0.0004,0.001487
0.000402,0.0022304
0.000404,0.0024535
0.000406,0.0012267
0.000408,0.0018401
0.00041,0.0027602
0.000412,0.0030362
0.000414,0.0015181
0.000416,0.0022771
0.000418,0.0025048
0.00042,0.0027553
0.000422,0.004133
0.000424,0.0045463
0.000426,0.0022731
0.000428,0.0011366
0.00043,0.0012502
0.000432,0.0018753
0.000434,0.002813
0.000436,0.0030943
0.000438,0.0034038
0.00044,0.0037441
0.000442,0.0041185
0.000444,0.0061778
0.000446,0.0092667
0.000448,0.0139
0.00045,0.01529
0.000452,0.022935
0.000454,0.034403
0.000456,0.037843
0.000458,0.018922
0.00046,0.020814
0.000462,0.010407
0.000464,0.0052034
0.000466,0.0057238
0.000468,0.0028619
0.00047,0.0031481
0.000472,0.0034629
0.000474,0.0051943
0.000476,0.0025972
0.000478,0.0012986
0.00048,0.0019479
0.000482,0.0029218
0.000484,0.003214
0.000486,0.0035354
0.000488,0.0017677
0.00049,0.0026515
0.000492,0.0029167
0.000494,0.0032084
0.000496,0.0035292
0.000498,0.0038821
0.0005,0.0019411
0.000502,0.0021352
0.000504,0.0010676
0.000506,0.0016014
0.000508,0.0024021
0.00051,0.0026423
0.000512,0.0039634
0.000514,0.0043597
0.000516,0.0047957
0.000518,0.0052753
0.00052,0.0026376
0.000522,0.0029014
0.000524,0.0031915
0.000526,0.0035107
0.000528,0.0017553
0.00053,0.002633
0.000532,0.0028963
0.000534,0.0043445
0.000536,0.0065167
0.000538,0.0071684
0.00054,0.010753
0.000542,0.011828
0.000544,0.013011
0.000546,0.019516
0.000548,0.029274
0.00055,0.043911
0.000552,0.048302
0.000554,0.024151
0.000556,0.012076
0.000558,0.0060378
0.00056,0.0030189
0.000562,0.0033208
0.000564,0.0036528
0.000566,0.0054793
0.000568,0.0027396
0.00057,0.0030136
0.000572,0.0045204
0.000574,0.0022602
0.000576,0.0024862
0.000578,0.0027348
0.00058,0.0030083
0.000582,0.0033092
0.000584,0.0036401
0.000586,0.0040041
0.000588,0.002002
0.00059,0.0022022
0.000592,0.0033034
0.000594,0.004955
0.000596,0.0054505
0.000598,0.0059956
0.0006,0.0065952
0.000602,0.0032976
0.000604,0.0049464
0.000606,0.005441
0.000608,0.0059851
0.00061,0.0065836
0.000612,0.007242
0.000614,0.0079662
0.000616,0.011949
0.000618,0.013144
0.00062,0.014459
0.000622,0.021688
0.000624,0.032532
0.000626,0.048798
0.000628,0.053678
0.00063,0.026839
0.000632,0.013419
0.000634,0.0067097
0.000636,0.0033548
0.000638,0.0036903
0.00064,0.0018452
0.000642,0.0027677
0.000644,0.0030445
0.000646,0.003349
0.000648,0.0050235
0.00065,0.0055258
0.000652,0.0060784
0.000654,0.0066862
0.000656,0.0033431
0.000658,0.0050147
0.00066,0.0055161
0.000662,0.0060678
0.000664,0.0066745
0.000666,0.007342
0.000668,0.0080762
0.00067,0.0088838
0.000672,0.0097722
0.000674,0.0048861
0.000676,0.0053747
0.000678,0.0059122
0.00068,0.0065034
0.000682,0.0071537
0.000684,0.0078691
0.000686,0.011804
0.000688,0.017705
0.00069,0.026558
0.000692,0.039837
0.000694,0.043821
0.000696,0.021911
0.000698,0.024102
0.0007,0.012051
0.000702,0.0060254
0.000704,0.0030127
0.000706,0.003314
0.000708,0.0036454
0.00071,0.005468
0.000712,0.0060148
0.000714,0.0066163
0.000716,0.007278
0.000718,0.003639
0.00072,0.0054585
0.000722,0.0060043
0.000724,0.0066048
0.000726,0.0072652
0.000728,0.0036326
0.00073,0.0054489
0.000732,0.0027245
0.000734,0.0040867
0.000736,0.0044954
0.000738,0.0049449
0.00074,0.0054394
0.000742,0.0059833
0.000744,0.0065817
0.000746,0.0072398
0.000748,0.0079638
0.00075,0.0087602
0.000752,0.0096362
0.000754,0.014454
0.000756,0.021681
0.000758,0.032522
0.00076,0.048783
0.000762,0.024392
0.000764,0.026831
0.000766,0.029514
0.000768,0.014757
0.00077,0.0073785
0.000772,0.0081163
0.000774,0.0040582
0.000776,0.004464
0.000778,0.0049104
0.00078,0.0054014
0.000782,0.0059416
0.000784,0.0065357
0.000786,0.0071893
0.000788,0.0035946
0.00079,0.005392
0.000792,0.0059312
0.000794,0.0065243
0.000796,0.0071767
0.000798,0.0078944
0.0008,0.0086838
0.000802,0.0095522
0.000804,0.010507
0.000806,0.015761
0.000808,0.017337
0.00081,0.026006
0.000812,0.039009
0.000814,0.04291
0.000816,0.021455
0.000818,0.0236
0.00082,0.02596
0.000822,0.028556
0.000824,0.014278
0.000826,0.015706
0.000828,0.007853
0.00083,0.0039265
0.000832,0.0043191
0.000834,0.0047511
0.000836,0.0071266
0.000838,0.0078393
0.00084,0.011759
0.000842,0.012935
0.000844,0.014228
0.000846,0.015651
0.000848,0.017216
0.00085,0.018938
0.000852,0.028407
0.000854,0.04261
0.000856,0.021305
0.000858,0.023436
0.00086,0.011718
0.000862,0.01289
0.000864,0.0064448
0.000866,0.0070892
0.000868,0.0077982
0.00087,0.008578
0.000872,0.004289
0.000874,0.0047179
0.000876,0.0051897
0.000878,0.0057086
0.00088,0.0062795
0.000882,0.0069075
0.000884,0.0075982
0.000886,0.008358
0.000888,0.0091938
0.00089,0.010113
0.000892,0.011125
0.000894,0.0055623
0.000896,0.0061185
0.000898,0.0067303
0.0009,0.010096
0.000902,0.015143
0.000904,0.022715
0.000906,0.034072
0.000908,0.051109
0.00091,0.056219
0.000912,0.061841
0.000914,0.030921
0.000916,0.01546
0.000918,0.0077302
0.00092,0.0085032
0.000922,0.0093535
0.000924,0.0046768
0.000926,0.0051444
0.000928,0.0077166
0.00093,0.0084883
0.000932,0.0093371
0.000934,0.010271
0.000936,0.011298
0.000938,0.012428
0.00094,0.013671
0.000942,0.015038
0.000944,0.022556
0.000946,0.033835
0.000948,0.037218
0.00095,0.018609
0.000952,0.02047
0.000954,0.022517
0.000956,0.024769
0.000958,0.027245
0.00096,0.013623
0.000962,0.014985
0.000964,0.016483
0.000966,0.018132
0.000968,0.0090659
0.00097,0.004533
0.000972,0.0067994
0.000974,0.0074794
0.000976,0.0082273
0.000978,0.00905
0.00098,0.009955
0.000982,0.014933
0.000984,0.022399
0.000986,0.033598
0.000988,0.050397
0.00099,0.055437
0.000992,0.060981
0.000994,0.03049
0.000996,0.033539
0.000998,0.036893
0.001,0.040583
0.001002,0.044641
0.001004,0.066962
0.001006,0.073658
0.001008,0.081024
0.00101,0.040512
0.001012,0.044563
0.001014,0.049019
0.001016,0.073529
0.001018,0.1
0.00102,0.1
0.001022,0.1
0.001024,0.1
0.001026,0.1
0.001028,0.1
0.00103,0.1
0.001032,0.1
0.001034,0.1
0.001036,0.1
0.001038,0.1
0.00104,0.1
0.001042,0.1
0.001044,0.1
0.001046,0.1
0.001048,0.1
0.00105,0.1
0.001052,0.1
0.001054,0.1
0.001056,0.1
0.001058,0.1
0.00106,0.1
0.001062,0.1
0.001064,0.1
0.001066,0.1
0.001068,0.1
0.00107,0.1
0.001072,0.1
0.001074,0.1
0.001076,0.1
0.001078,0.1
0.00108,0.1
0.001082,0.1
0.001084,0.1
0.001086,0.1
0.001088,0.1
0.00109,0.1
0.001092,0.1
0.001094,0.1
0.001096,0.1
0.001098,0.1
0.0011,0.1
0.001102,0.1
0.001104,0.1
0.001106,0.1
0.001108,0.1
0.00111,0.1
0.001112,0.1
0.001114,0.1
0.001116,0.1
0.001118,0.1
0.00112,0.1
0.001122,0.1
0.001124,0.1
0.001126,0.1
0.001128,0.1
0.00113,0.1
0.001132,0.1
0.001134,0.1
0.001136,0.1
0.001138,0.1
0.00114,0.1
0.001142,0.1
0.001144,0.1
0.001146,0.1
0.001148,0.1
0.00115,0.1
0.001152,0.1
0.001154,0.1
0.001156,0.1
0.001158,0.1
0.00116,0.1
0.001162,0.1
0.001164,0.1
0.001166,0.1
0.001168,0.1
0.00117,0.1
0.001172,0.1
0.001174,0.1
0.001176,0.1
0.001178,0.1
0.00118,0.1
0.001182,0.1
0.001184,0.1
0.001186,0.1
0.001188,0.1
0.00119,0.1
0.001192,0.1
0.001194,0.1
0.001196,0.1
0.001198,0.1
0.0012,0.1
0.001202,0.1
0.001204,0.1
0.001206,0.1
0.001208,0.1
0.00121,0.1
0.001212,0.1
0.001214,0.1
0.001216,0.1
0.001218,0.1
0.00122,0.1
0.001222,0.1
0.001224,0.1
0.001226,0.1
0.001228,0.1
0.00123,0.1
0.001232,0.1
0.001234,0.1
0.001236,0.1
0.001238,0.1
0.00124,0.1
0.001242,0.1
0.001244,0.1
0.001246,0.1
0.001248,0.1
0.00125,0.1
0.001252,0.1
0.001254,0.1
0.001256,0.1
0.001258,0.1
0.00126,0.1
0.001262,0.1
0.001264,0.1
0.001266,0.1
0.001268,0.1
0.00127,0.1
0.001272,0.1
0.001274,0.1
0.001276,0.1
0.001278,0.1
0.00128,0.1
0.001282,0.1
0.001284,0.1
0.001286,0.1
0.001288,0.1
0.00129,0.1
0.001292,0.1
0.001294,0.1
0.001296,0.1
0.001298,0.1
0.0013,0.1
0.001302,0.1
0.001304,0.1
0.001306,0.1
0.001308,0.1
0.00131,0.1
0.001312,0.1
0.001314,0.1
0.001316,0.1
0.001318,0.1
0.00132,0.1
0.001322,0.1
0.001324,0.1
0.001326,0.1
0.001328,0.1
0.00133,0.1
0.001332,0.1
0.001334,0.1
0.001336,0.1
0.001338,0.1
0.00134,0.1
0.001342,0.1
0.001344,0.1
0.001346,0.1
0.001348,0.1
0.00135,0.1
0.001352,0.1
0.001354,0.1
0.001356,0.1
0.001358,0.1
0.00136,0.1
0.001362,0.1
0.001364,0.1
0.001366,0.1
0.001368,0.1
0.00137,0.1
0.001372,0.1
0.001374,0.1
0.001376,0.1
0.001378,0.1
0.00138,0.1
0.001382,0.1
0.001384,0.1
0.001386,0.1
0.001388,0.1
0.00139,0.1
0.001392,0.1
0.001394,0.1
0.001396,0.1
0.001398,0.1
0.0014,0.1
0.001402,0.1
0.001404,0.1
0.001406,0.1
0.001408,0.1
0.00141,0.1
0.001412,0.1
0.001414,0.1
0.001416,0.1
0.001418,0.1
0.00142,0.1
0.001422,0.1
0.001424,0.1
0.001426,0.1
0.001428,0.1
0.00143,0.1
0.001432,0.1
0.001434,0.1
0.001436,0.1
0.001438,0.1
0.00144,0.1
0.001442,0.1
0.001444,0.1
0.001446,0.1
0.001448,0.1
0.00145,0.1
0.001452,0.1
0.001454,0.1
0.001456,0.1
0.001458,0.1
0.00146,0.1
0.001462,0.1
0.001464,0.1
0.001466,0.1
0.001468,0.1
0.00147,0.1
0.001472,0.1
0.001474,0.1
0.001476,0.1
0.001478,0.1
0.00148,0.1
0.001482,0.1
0.001484,0.1
0.001486,0.1
0.001488,0.1
0.00149,0.1
0.001492,0.1
0.001494,0.1
0.001496,0.1
0.001498,0.1
0.0015,0.1
0.001502,0.1
0.001504,0.1
0.001506,0.1
0.001508,0.1
0.00151,0.1
0.001512,0.1
0.001514,0.1
0.001516,0.1
0.001518,0.1
0.00152,0.1
0.001522,0.1
0.001524,0.1
0.001526,0.1
0.001528,0.1
0.00153,0.1
0.001532,0.1
0.001534,0.1
0.001536,0.1
0.001538,0.1
0.00154,0.1
0.001542,0.1
0.001544,0.1
0.001546,0.1
0.001548,0.1
0.00155,0.1
0.001552,0.1
0.001554,0.1
0.001556,0.1
0.001558,0.1
0.00156,0.1
0.001562,0.1
0.001564,0.1
0.001566,0.1
0.001568,0.1
0.00157,0.1
0.001572,0.1
0.001574,0.1
0.001576,0.1
0.001578,0.1
0.00158,0.1
0.001582,0.1
0.001584,0.1
0.001586,0.1
0.001588,0.1
0.00159,0.1
0.001592,0.1
0.001594,0.1
0.001596,0.1
0.001598,0.1
0.0016,0.1
0.001602,0.1
0.001604,0.1
0.001606,0.1
0.001608,0.1
0.00161,0.1
0.001612,0.1
0.001614,0.1
0.001616,0.1
0.001618,0.1
0.00162,0.1
0.001622,0.1
0.001624,0.1
0.001626,0.1
0.001628,0.1
0.00163,0.1
0.001632,0.1
0.001634,0.1
0.001636,0.1
0.001638,0.1
0.00164,0.1
0.001642,0.1
0.001644,0.1
0.001646,0.1
0.001648,0.1
0.00165,0.1
0.001652,0.1
0.001654,0.1
0.001656,0.1
0.001658,0.1
0.00166,0.1
0.001662,0.1
0.001664,0.1
0.001666,0.1
0.001668,0.1
0.00167,0.1
0.001672,0.1
0.001674,0.1
0.001676,0.1
0.001678,0.1
0.00168,0.1
0.001682,0.1
0.001684,0.1
0.001686,0.1
0.001688,0.1
0.00169,0.1
0.001692,0.1
0.001694,0.1
0.001696,0.1
0.001698,0.1
0.0017,0.1
0.001702,0.1
0.001704,0.1
0.001706,0.1
0.001708,0.1
0.00171,0.1
0.001712,0.1
0.001714,0.1
0.001716,0.1
0.001718,0.1
0.00172,0.1
0.001722,0.1
0.001724,0.1
0.001726,0.1
0.001728,0.1
0.00173,0.1
0.001732,0.1
0.001734,0.1
0.001736,0.1
0.001738,0.1
0.00174,0.1
0.001742,0.1
0.001744,0.1
0.001746,0.1
0.001748,0.1
0.00175,0.1
0.001752,0.1
0.001754,0.1
0.001756,0.1
0.001758,0.1
0.00176,0.1
0.001762,0.1
0.001764,0.1
0.001766,0.1
0.001768,0.1
0.00177,0.1
0.001772,0.1
0.001774,0.1
0.001776,0.1
0.001778,0.1
0.00178,0.1
0.001782,0.1
0.001784,0.1
0.001786,0.1
0.001788,0.1
0.00179,0.1
0.001792,0.1
0.001794,0.1
0.001796,0.1
0.001798,0.1
0.0018,0.1
0.001802,0.1
0.001804,0.1
0.001806,0.1
0.001808,0.1
0.00181,0.1
0.001812,0.1
0.001814,0.1
0.001816,0.1
0.001818,0.1
0.00182,0.1
0.001822,0.1
0.001824,0.1
0.001826,0.1
0.001828,0.1
0.00183,0.1
0.001832,0.1
0.001834,0.1
0.001836,0.1
0.001838,0.1
0.00184,0.1
0.001842,0.1
0.001844,0.1
0.001846,0.1
0.001848,0.1
0.00185,0.1
0.001852,0.1
0.001854,0.1
0.001856,0.1
0.001858,0.1
0.00186,0.1
0.001862,0.1
0.001864,0.1
0.001866,0.1
0.001868,0.1
0.00187,0.1
0.001872,0.1
0.001874,0.1
0.001876,0.1
0.001878,0.1
0.00188,0.1
0.001882,0.1
0.001884,0.1
0.001886,0.1
0.001888,0.1
0.00189,0.1
0.001892,0.1
0.001894,0.1
0.001896,0.1
0.001898,0.1
0.0019,0.1
0.001902,0.1
0.001904,0.1
0.001906,0.1
0.001908,0.1
0.00191,0.1
0.001912,0.1
0.001914,0.1
0.001916,0.1
0.001918,0.1
0.00192,0.1
0.001922,0.1
0.001924,0.1
0.001926,0.1
0.001928,0.1
0.00193,0.1
0.001932,0.1
0.001934,0.1
0.001936,0.1
0.001938,0.1
0.00194,0.1
0.001942,0.1
0.001944,0.1
0.001946,0.1
0.001948,0.1
0.00195,0.1
0.001952,0.1
0.001954,0.1
0.001956,0.1
0.001958,0.1
0.00196,0.1
0.001962,0.1
0.001964,0.1
0.001966,0.1
0.001968,0.1
0.00197,0.1
0.001972,0.1
0.001974,0.1
0.001976,0.1
0.001978,0.1
0.00198,0.1
0.001982,0.1
0.001984,0.1
0.001986,0.1
0.001988,0.1
0.00199,0.1
0.001992,0.1
0.001994,0.1
0.001996,0.1
0.001998,0.1
0.002,0.1
0.002002,0.1
0.002004,0.1
0.002006,0.1
0.002008,0.1
0.00201,0.1
0.002012,0.1
0.002014,0.1
0.002016,0.1
0.002018,0.1
0.00202,0.1
0.002022,0.1
0.002024,0.1
0.002026,0.1
0.002028,0.1
0.00203,0.1
0.002032,0.1
0.002034,0.1
0.002036,0.1
0.002038,0.1
0.00204,0.1
0.002042,0.1
0.002044,0.1
0.002046,0.1
0.002048,0.1
0.00205,0.1
0.002052,0.1
0.002054,0.1
0.002056,0.1
0.002058,0.1
0.00206,0.1
0.002062,0.1
0.002064,0.1
0.002066,0.1
0.002068,0.1
0.00207,0.1
0.002072,0.1
0.002074,0.1
0.002076,0.1
0.002078,0.1
0.00208,0.1
0.002082,0.1
0.002084,0.1
0.002086,0.1
0.002088,0.1
0.00209,0.1
0.002092,0.1
0.002094,0.1
0.002096,0.1
0.002098,0.1
0.0021,0.1
0.002102,0.1
0.002104,0.1
0.002106,0.1
0.002108,0.1
0.00211,0.1
0.002112,0.1
0.002114,0.1
0.002116,0.1
0.002118,0.1
0.00212,0.1
0.002122,0.1
0.002124,0.1
0.002126,0.1
0.002128,0.1
0.00213,0.1
0.002132,0.1
0.002134,0.1
0.002136,0.1
0.002138,0.1
0.00214,0.1
0.002142,0.1
0.002144,0.1
0.002146,0.1
0.002148,0.1
0.00215,0.1
0.002152,0.1
0.002154,0.1
0.002156,0.1
0.002158,0.1
0.00216,0.1
0.002162,0.1
0.002164,0.1
0.002166,0.1
0.002168,0.1
0.00217,0.1
0.002172,0.1
0.002174,0.1
0.002176,0.1
0.002178,0.1
0.00218,0.1
0.002182,0.1
0.002184,0.1
0.002186,0.1
0.002188,0.1
0.00219,0.1
0.002192,0.1
0.002194,0.1
0.002196,0.1
0.002198,0.1
0.0022,0.1
0.002202,0.1
0.002204,0.1
0.002206,0.1
0.002208,0.1
0.00221,0.1
0.002212,0.1
0.002214,0.1
0.002216,0.1
0.002218,0.1
0.00222,0.1
0.002222,0.1
0.002224,0.1
0.002226,0.1
0.002228,0.1
0.00223,0.1
0.002232,0.1
0.002234,0.1
0.002236,0.1
0.002238,0.1
0.00224,0.1
0.002242,0.1
0.002244,0.1
0.002246,0.1
0.002248,0.1
0.00225,0.1
0.002252,0.1
0.002254,0.1
0.002256,0.1
0.002258,0.1
0.00226,0.1
0.002262,0.1
0.002264,0.1
0.002266,0.1
0.002268,0.1
0.00227,0.1
0.002272,0.1
0.002274,0.1
0.002276,0.1
0.002278,0.1
0.00228,0.1
0.002282,0.1
0.002284,0.1
0.002286,0.1
0.002288,0.1
0.00229,0.1
0.002292,0.1
0.002294,0.1
0.002296,0.1
0.002298,0.1
0.0023,0.1
0.002302,0.1
0.002304,0.1
0.002306,0.1
0.002308,0.1
0.00231,0.1
0.002312,0.1
0.002314,0.1
0.002316,0.1
0.002318,0.1
0.00232,0.1
0.002322,0.1
0.002324,0.1
0.002326,0.1
0.002328,0.1
0.00233,0.1
0.002332,0.1
0.002334,0.1
0.002336,0.1
0.002338,0.1
0.00234,0.1
0.002342,0.1
0.002344,0.1
0.002346,0.1
0.002348,0.1
0.00235,0.1
0.002352,0.1
0.002354,0.1
0.002356,0.1
0.002358,0.1
0.00236,0.1
0.002362,0.1
0.002364,0.1
0.002366,0.1
0.002368,0.1
0.00237,0.1
0.002372,0.1
0.002374,0.1
0.002376,0.1
0.002378,0.1
0.00238,0.1
0.002382,0.1
0.002384,0.1
0.002386,0.1
0.002388,0.1
0.00239,0.1
0.002392,0.1
0.002394,0.1
0.002396,0.1
0.002398,0.1
0.0024,0.1
0.002402,0.1
0.002404,0.1
0.002406,0.1
0.002408,0.1
0.00241,0.1
0.002412,0.1
0.002414,0.1
0.002416,0.1
0.002418,0.1
0.00242,0.1
0.002422,0.1
0.002424,0.1
0.002426,0.1
0.002428,0.1
0.00243,0.1
0.002432,0.1
0.002434,0.1
0.002436,0.1
0.002438,0.1
0.00244,0.1
0.002442,0.1
0.002444,0.1
0.002446,0.1
0.002448,0.1
0.00245,0.1
0.002452,0.1
0.002454,0.1
0.002456,0.1
0.002458,0.1
0.00246,0.1
0.002462,0.1
0.002464,0.1
0.002466,0.1
0.002468,0.1
0.00247,0.1
0.002472,0.1
0.002474,0.1
0.002476,0.1
0.002478,0.1
0.00248,0.1
0.002482,0.1
0.002484,0.1
0.002486,0.1
0.002488,0.1
0.00249,0.1
0.002492,0.1
0.002494,0.1
0.002496,0.1
0.002498,0.1
0.0025,0.1
0.002502,0.1
0.002504,0.1
0.002506,0.1
0.002508,0.1
0.00251,0.1
0.002512,0.1
0.002514,0.1
0.002516,0.1
0.002518,0.1
0.00252,0.1
0.002522,0.1
0.002524,0.1
0.002526,0.1
0.002528,0.1
0.00253,0.1
0.002532,0.1
0.002534,0.1
0.002536,0.1
0.002538,0.1
0.00254,0.1
0.002542,0.1
0.002544,0.1
0.002546,0.1
0.002548,0.1
0.00255,0.1
0.002552,0.1
0.002554,0.1
0.002556,0.1
0.002558,0.1
0.00256,0.1
0.002562,0.1
0.002564,0.1
0.002566,0.1
0.002568,0.1
0.00257,0.1
0.002572,0.1
0.002574,0.1
0.002576,0.1
0.002578,0.1
0.00258,0.1
0.002582,0.1
0.002584,0.1
0.002586,0.1
0.002588,0.1
0.00259,0.1
0.002592,0.1
0.002594,0.1
0.002596,0.1
0.002598,0.1
0.0026,0.1
0.002602,0.1
0.002604,0.1
0.002606,0.1
0.002608,0.1
0.00261,0.1
0.002612,0.1
0.002614,0.1
0.002616,0.1
0.002618,0.1
0.00262,0.1
0.002622,0.1
0.002624,0.1
0.002626,0.1
0.002628,0.1
0.00263,0.1
0.002632,0.1
0.002634,0.1
0.002636,0.1
0.002638,0.1
0.00264,0.1
0.002642,0.1
0.002644,0.1
0.002646,0.1
0.002648,0.1
0.00265,0.1
0.002652,0.1
0.002654,0.1
0.002656,0.1
0.002658,0.1
0.00266,0.1
0.002662,0.1
0.002664,0.1
0.002666,0.1
0.002668,0.1
0.00267,0.1
0.002672,0.1
0.002674,0.1
0.002676,0.1
0.002678,0.1
0.00268,0.1
0.002682,0.1
0.002684,0.1
0.002686,0.1
0.002688,0.1
0.00269,0.1
0.002692,0.1
0.002694,0.1
0.002696,0.1
0.002698,0.1
0.0027,0.1
0.002702,0.1
0.002704,0.1
0.002706,0.1
0.002708,0.1
0.00271,0.1
0.002712,0.1
0.002714,0.1
0.002716,0.1
0.002718,0.1
0.00272,0.1
0.002722,0.1
0.002724,0.1
0.002726,0.1
0.002728,0.1
0.00273,0.1
0.002732,0.1
0.002734,0.1
0.002736,0.1
0.002738,0.1
0.00274,0.1
0.002742,0.1
0.002744,0.1
0.002746,0.1
0.002748,0.1
0.00275,0.1
0.002752,0.1
0.002754,0.1
0.002756,0.1
0.002758,0.1
0.00276,0.1
0.002762,0.1
0.002764,0.1
0.002766,0.1
0.002768,0.1
0.00277,0.1
0.002772,0.1
0.002774,0.1
0.002776,0.1
0.002778,0.1
0.00278,0.1
0.002782,0.1
0.002784,0.1
0.002786,0.1
0.002788,0.1
0.00279,0.1
0.002792,0.1
0.002794,0.1
0.002796,0.1
0.002798,0.1
0.0028,0.1
0.002802,0.1
0.002804,0.1
0.002806,0.1
0.002808,0.1
0.00281,0.1
0.002812,0.1
0.002814,0.1
0.002816,0.1
0.002818,0.1
0.00282,0.1
0.002822,0.1
0.002824,0.1
0.002826,0.1
0.002828,0.1
0.00283,0.1
0.002832,0.1
0.002834,0.1
0.002836,0.1
0.002838,0.1
0.00284,0.1
0.002842,0.1
0.002844,0.1
0.002846,0.1
0.002848,0.1
0.00285,0.1
0.002852,0.1
0.002854,0.1
0.002856,0.1
0.002858,0.1
0.00286,0.1
0.002862,0.1
0.002864,0.1
0.002866,0.1
0.002868,0.1
0.00287,0.1
0.002872,0.1
0.002874,0.1
0.002876,0.1
0.002878,0.1
0.00288,0.1
0.002882,0.1
0.002884,0.1
0.002886,0.1
0.002888,0.1
0.00289,0.1
0.002892,0.1
0.002894,0.1
0.002896,0.1
0.002898,0.1
0.0029,0.1
0.002902,0.1
0.002904,0.1
0.002906,0.1
0.002908,0.1
0.00291,0.1
0.002912,0.1
0.002914,0.1
0.002916,0.1
0.002918,0.1
0.00292,0.1
0.002922,0.1
0.002924,0.1
0.002926,0.1
0.002928,0.1
0.00293,0.1
0.002932,0.1
0.002934,0.1
0.002936,0.1
0.002938,0.1
0.00294,0.1
0.002942,0.1
0.002944,0.1
0.002946,0.1
0.002948,0.1
0.00295,0.1
0.002952,0.1
0.002954,0.1
0.002956,0.1
0.002958,0.1
0.00296,0.1
0.002962,0.1
0.002964,0.1
0.002966,0.1
0.002968,0.1
0.00297,0.1
0.002972,0.1
0.002974,0.1
0.002976,0.1
0.002978,0.1
0.00298,0.1
0.002982,0.1
0.002984,0.1
0.002986,0.1
0.002988,0.1
0.00299,0.1
0.002992,0.1
0.002994,0.1
0.002996,0.1
0.002998,0.1
0.003,0.1
0.003002,0.1
0.003004,0.1
0.003006,0.1
0.003008,0.1
0.00301,0.1
0.003012,0.1
0.003014,0.1
0.003016,0.1
0.003018,0.1
0.00302,0.1
0.003022,0.1
0.003024,0.1
0.003026,0.1
0.003028,0.1
0.00303,0.1
0.003032,0.1
0.003034,0.1
0.003036,0.1
0.003038,0.1
0.00304,0.1
0.003042,0.1
0.003044,0.1
0.003046,0.1
0.003048,0.1
0.00305,0.1
0.003052,0.1
0.003054,0.1
0.003056,0.1
0.003058,0.1
0.00306,0.1
0.003062,0.1
0.003064,0.1
0.003066,0.1
0.003068,0.1
0.00307,0.1
0.003072,0.1
0.003074,0.1
0.003076,0.1
0.003078,0.1
0.00308,0.1
0.003082,0.1
0.003084,0.1
0.003086,0.1
0.003088,0.1
0.00309,0.1
0.003092,0.1
0.003094,0.1
0.003096,0.1
0.003098,0.1
0.0031,0.1
0.003102,0.1
0.003104,0.1
0.003106,0.1
0.003108,0.1
0.00311,0.1
0.003112,0.1
0.003114,0.1
0.003116,0.1
0.003118,0.1
0.00312,0.1
0.003122,0.1
0.003124,0.1
0.003126,0.1
0.003128,0.1
0.00313,0.1
0.003132,0.1
0.003134,0.1
0.003136,0.1
0.003138,0.1
0.00314,0.1
0.003142,0.1
0.003144,0.1
0.003146,0.1
0.003148,0.1
0.00315,0.1
0.003152,0.1
0.003154,0.1
0.003156,0.1
0.003158,0.1
0.00316,0.1
0.003162,0.1
0.003164,0.1
0.003166,0.1
0.003168,0.1
0.00317,0.1
0.003172,0.1
0.003174,0.1
0.003176,0.1
0.003178,0.1
0.00318,0.1
0.003182,0.1
0.003184,0.1
0.003186,0.1
0.003188,0.1
0.00319,0.1
0.003192,0.1
0.003194,0.1
0.003196,0.1
0.003198,0.1
0.0032,0.1
0.003202,0.1
0.003204,0.1
0.003206,0.1
0.003208,0.1
0.00321,0.1
0.003212,0.1
0.003214,0.1
0.003216,0.1
0.003218,0.1
0.00322,0.1
0.003222,0.1
0.003224,0.1
0.003226,0.1
0.003228,0.1
0.00323,0.1
0.003232,0.1
0.003234,0.1
0.003236,0.1
0.003238,0.1
0.00324,0.1
0.003242,0.1
0.003244,0.1
0.003246,0.1
0.003248,0.1
0.00325,0.1
0.003252,0.1
0.003254,0.1
0.003256,0.1
0.003258,0.1
0.00326,0.1
0.003262,0.1
0.003264,0.1
0.003266,0.1
0.003268,0.1
0.00327,0.1
0.003272,0.1
0.003274,0.1
0.003276,0.1
0.003278,0.1
0.00328,0.1
0.003282,0.1
0.003284,0.1
0.003286,0.1
0.003288,0.1
0.00329,0.1
0.003292,0.1
0.003294,0.1
0.003296,0.1
0.003298,0.1
0.0033,0.1
0.003302,0.1
0.003304,0.1
0.003306,0.1
0.003308,0.1
0.00331,0.1
0.003312,0.1
0.003314,0.1
0.003316,0.1
0.003318,0.1
0.00332,0.1
0.003322,0.1
0.003324,0.1
0.003326,0.1
0.003328,0.1
0.00333,0.1
0.003332,0.1
0.003334,0.1
0.003336,0.1
0.003338,0.1
0.00334,0.1
0.003342,0.1
0.003344,0.1
0.003346,0.1
0.003348,0.1
0.00335,0.1
0.003352,0.1
0.003354,0.1
0.003356,0.1
0.003358,0.1
0.00336,0.1
0.003362,0.1
0.003364,0.1
0.003366,0.1
0.003368,0.1
0.00337,0.1
0.003372,0.1
0.003374,0.1
0.003376,0.1
0.003378,0.1
0.00338,0.1
0.003382,0.1
0.003384,0.1
0.003386,0.1
0.003388,0.1
0.00339,0.1
0.003392,0.1
0.003394,0.1
0.003396,0.1
0.003398,0.1
0.0034,0.1
0.003402,0.1
0.003404,0.1
0.003406,0.1
0.003408,0.1
0.00341,0.1
0.003412,0.1
0.003414,0.1
0.003416,0.1
0.003418,0.1
0.00342,0.1
0.003422,0.1
0.003424,0.1
0.003426,0.1
0.003428,0.1
0.00343,0.1
0.003432,0.1
0.003434,0.1
0.003436,0.1
0.003438,0.1
0.00344,0.1
0.003442,0.1
0.003444,0.1
0.003446,0.1
0.003448,0.1
0.00345,0.1
0.003452,0.1
0.003454,0.1
0.003456,0.1
0.003458,0.1
0.00346,0.1
0.003462,0.1
0.003464,0.1
0.003466,0.1
0.003468,0.1
0.00347,0.1
0.003472,0.1
0.003474,0.1
0.003476,0.1
0.003478,0.1
0.00348,0.1
0.003482,0.1
0.003484,0.1
0.003486,0.1
0.003488,0.1
0.00349,0.1
0.003492,0.1
0.003494,0.1
0.003496,0.1
0.003498,0.1
0.0035,0.1
0.003502,0.1
0.003504,0.1
0.003506,0.1
0.003508,0.1
0.00351,0.1
0.003512,0.1
0.003514,0.1
0.003516,0.1
0.003518,0.1
0.00352,0.1
0.003522,0.1
0.003524,0.1
0.003526,0.1
0.003528,0.1
0.00353,0.1
0.003532,0.1
0.003534,0.1
0.003536,0.1
0.003538,0.1
0.00354,0.1
0.003542,0.1
0.003544,0.1
0.003546,0.1
0.003548,0.1
0.00355,0.1
0.003552,0.1
0.003554,0.1
0.003556,0.1
0.003558,0.1
0.00356,0.1
0.003562,0.1
0.003564,0.1
0.003566,0.1
0.003568,0.1
0.00357,0.1
0.003572,0.1
0.003574,0.1
0.003576,0.1
0.003578,0.1
0.00358,0.1
0.003582,0.1
0.003584,0.1
0.003586,0.1
0.003588,0.1
0.00359,0.1
0.003592,0.1
0.003594,0.1
0.003596,0.1
0.003598,0.1
0.0036,0.1
0.003602,0.1
0.003604,0.1
0.003606,0.1
0.003608,0.1
0.00361,0.1
0.003612,0.1
0.003614,0.1
0.003616,0.1
0.003618,0.1
0.00362,0.1
0.003622,0.1
0.003624,0.1
0.003626,0.1
0.003628,0.1
0.00363,0.1
0.003632,0.1
0.003634,0.1
0.003636,0.1
0.003638,0.1
0.00364,0.1
0.003642,0.1
0.003644,0.1
0.003646,0.1
0.003648,0.1
0.00365,0.1
0.003652,0.1
0.003654,0.1
0.003656,0.1
0.003658,0.1
0.00366,0.1
0.003662,0.1
0.003664,0.1
0.003666,0.1
0.003668,0.1
0.00367,0.1
0.003672,0.1
0.003674,0.1
0.003676,0.1
0.003678,0.1
0.00368,0.1
0.003682,0.1
0.003684,0.1
0.003686,0.1
0.003688,0.1
0.00369,0.1
0.003692,0.1
0.003694,0.1
0.003696,0.1
0.003698,0.1
0.0037,0.1
0.003702,0.1
0.003704,0.1
0.003706,0.1
0.003708,0.1
0.00371,0.1
0.003712,0.1
0.003714,0.1
0.003716,0.1
0.003718,0.1
0.00372,0.1
0.003722,0.1
0.003724,0.1
0.003726,0.1
0.003728,0.1
0.00373,0.1
0.003732,0.1
0.003734,0.1
0.003736,0.1
0.003738,0.1
0.00374,0.1
0.003742,0.1
0.003744,0.1
0.003746,0.1
0.003748,0.1
0.00375,0.1
0.003752,0.1
0.003754,0.1
0.003756,0.1
0.003758,0.1
0.00376,0.1
0.003762,0.1
0.003764,0.1
0.003766,0.1
0.003768,0.1
0.00377,0.1
0.003772,0.1
0.003774,0.1
0.003776,0.1
0.003778,0.1
0.00378,0.1
0.003782,0.1
0.003784,0.1
0.003786,0.1
0.003788,0.1
0.00379,0.1
0.003792,0.1
0.003794,0.1
0.003796,0.1
0.003798,0.1
0.0038,0.1
0.003802,0.1
0.003804,0.1
0.003806,0.1
0.003808,0.1
0.00381,0.1
0.003812,0.1
0.003814,0.1
0.003816,0.1
0.003818,0.1
0.00382,0.1
0.003822,0.1
0.003824,0.1
0.003826,0.1
0.003828,0.1
0.00383,0.1
0.003832,0.1
0.003834,0.1
0.003836,0.1
0.003838,0.1
0.00384,0.1
0.003842,0.1
0.003844,0.1
0.003846,0.1
0.003848,0.1
0.00385,0.1
0.003852,0.1
0.003854,0.1
0.003856,0.1
0.003858,0.1
0.00386,0.1
0.003862,0.1
0.003864,0.1
0.003866,0.1
0.003868,0.1
0.00387,0.1
0.003872,0.1
0.003874,0.1
0.003876,0.1
0.003878,0.1
0.00388,0.1
0.003882,0.1
0.003884,0.1
0.003886,0.1
0.003888,0.1
0.00389,0.1
0.003892,0.1
0.003894,0.1
0.003896,0.1
0.003898,0.1
0.0039,0.1
0.003902,0.1
0.003904,0.1
0.003906,0.1
0.003908,0.1
0.00391,0.1
0.003912,0.1
0.003914,0.1
0.003916,0.1
0.003918,0.1
0.00392,0.1
0.003922,0.1
0.003924,0.1
0.003926,0.1
0.003928,0.1
0.00393,0.1
0.003932,0.1
0.003934,0.1
0.003936,0.1
0.003938,0.1
0.00394,0.1
0.003942,0.1
0.003944,0.1
0.003946,0.1
0.003948,0.1
0.00395,0.1
0.003952,0.1
0.003954,0.1
0.003956,0.1
0.003958,0.1
0.00396,0.1
0.003962,0.1
0.003964,0.1
0.003966,0.1
0.003968,0.1
0.00397,0.1
0.003972,0.1
0.003974,0.1
0.003976,0.1
0.003978,0.1
0.00398,0.1
0.003982,0.1
0.003984,0.1
0.003986,0.1
0.003988,0.1
0.00399,0.1
0.003992,0.1
0.003994,0.1
0.003996,0.1
0.003998,0.1
0.004,0.1
0.004002,0.1
0.004004,0.1
0.004006,0.1
0.004008,0.1
0.00401,0.1
0.004012,0.1
0.004014,0.1
0.004016,0.1
0.004018,0.1
0.00402,0.1
0.004022,0.1
0.004024,0.1
0.004026,0.1
0.004028,0.1
0.00403,0.1
0.004032,0.1
0.004034,0.1
0.004036,0.1
0.004038,0.1
0.00404,0.1
0.004042,0.1
0.004044,0.1
0.004046,0.1
0.004048,0.1
0.00405,0.1
0.004052,0.1
0.004054,0.1
0.004056,0.1
0.004058,0.1
0.00406,0.1
0.004062,0.1
0.004064,0.1
0.004066,0.1
0.004068,0.1
0.00407,0.1
0.004072,0.1
0.004074,0.1
0.004076,0.1
0.004078,0.1
0.00408,0.1
0.004082,0.1
0.004084,0.1
0.004086,0.1
0.004088,0.1
0.00409,0.1
0.004092,0.1
0.004094,0.1
0.004096,0.1
0.004098,0.1
0.0041,0.1
0.004102,0.1
0.004104,0.1
0.004106,0.1
0.004108,0.1
0.00411,0.1
0.004112,0.1
0.004114,0.1
0.004116,0.1
0.004118,0.1
0.00412,0.1
0.004122,0.1
0.004124,0.1
0.004126,0.1
0.004128,0.1
0.00413,0.1
0.004132,0.1
0.004134,0.1
0.004136,0.1
0.004138,0.1
0.00414,0.1
0.004142,0.1
0.004144,0.1
0.004146,0.1
0.004148,0.1
0.00415,0.1
0.004152,0.1
0.004154,0.1
0.004156,0.1
0.004158,0.1
0.00416,0.1
0.004162,0.1
0.004164,0.1
0.004166,0.1
0.004168,0.1
0.00417,0.1
0.004172,0.1
0.004174,0.1
0.004176,0.1
0.004178,0.1
0.00418,0.1
0.004182,0.1
0.004184,0.1
0.004186,0.1
0.004188,0.1
0.00419,0.1
0.004192,0.1
0.004194,0.1
0.004196,0.1
0.004198,0.1
0.0042,0.1
0.004202,0.1
0.004204,0.1
0.004206,0.1
0.004208,0.1
0.00421,0.1
0.004212,0.1
0.004214,0.1
0.004216,0.1
0.004218,0.1
0.00422,0.1
0.004222,0.1
0.004224,0.1
0.004226,0.1
0.004228,0.1
0.00423,0.1
0.004232,0.1
0.004234,0.1
0.004236,0.1
0.004238,0.1
0.00424,0.1
0.004242,0.1
0.004244,0.1
0.004246,0.1
0.004248,0.1
0.00425,0.1
0.004252,0.1
0.004254,0.1
0.004256,0.1
0.004258,0.1
0.00426,0.1
0.004262,0.1
0.004264,0.1
0.004266,0.1
0.004268,0.1
0.00427,0.1
0.004272,0.1
0.004274,0.1
0.004276,0.1
0.004278,0.1
0.00428,0.1
0.004282,0.1
0.004284,0.1
0.004286,0.1
0.004288,0.1
0.00429,0.1
0.004292,0.1
0.004294,0.1
0.004296,0.1
0.004298,0.1
0.0043,0.1
0.004302,0.1
0.004304,0.1
0.004306,0.1
0.004308,0.1
0.00431,0.1
0.004312,0.1
0.004314,0.1
0.004316,0.1
0.004318,0.1
0.00432,0.1
0.004322,0.1
0.004324,0.1
0.004326,0.1
0.004328,0.1
0.00433,0.1
0.004332,0.1
0.004334,0.1
0.004336,0.1
0.004338,0.1
0.00434,0.1
0.004342,0.1
0.004344,0.1
0.004346,0.1
0.004348,0.1
0.00435,0.1
0.004352,0.1
0.004354,0.1
0.004356,0.1
0.004358,0.1
0.00436,0.1
0.004362,0.1
0.004364,0.1
0.004366,0.1
0.004368,0.1
0.00437,0.1
0.004372,0.1
0.004374,0.1
0.004376,0.1
0.004378,0.1
0.00438,0.1
0.004382,0.1
0.004384,0.1
0.004386,0.1
0.004388,0.1
0.00439,0.1
0.004392,0.1
0.004394,0.1
0.004396,0.1
0.004398,0.1
0.0044,0.1
0.004402,0.1
0.004404,0.1
0.004406,0.1
0.004408,0.1
0.00441,0.1
0.004412,0.1
0.004414,0.1
0.004416,0.1
0.004418,0.1
0.00442,0.1
0.004422,0.1
0.004424,0.1
0.004426,0.1
0.004428,0.1
0.00443,0.1
0.004432,0.1
0.004434,0.1
0.004436,0.1
0.004438,0.1
0.00444,0.1
0.004442,0.1
0.004444,0.1
0.004446,0.1
0.004448,0.1
0.00445,0.1
0.004452,0.1
0.004454,0.1
0.004456,0.1
0.004458,0.1
0.00446,0.1
0.004462,0.1
0.004464,0.1
0.004466,0.1
0.004468,0.1
0.00447,0.1
0.004472,0.1
0.004474,0.1
0.004476,0.03
0.004478,0.015
0.00448,0.0075
0.004482,0.00375
0.004484,0.001875
0.004486,0.0028125
0.004488,0.0042188
0.00449,0.0063281
0.004492,0.0094922
0.004494,0.014238
0.004496,0.021357
0.004498,0.032036
0.0045,0.048054
0.004502,0.072081
0.004504,0.079289
0.004506,0.039645
0.004508,0.019822
0.00451,0.0099112
0.004512,0.0049556
0.004514,0.0024778
0.004516,0.0012389
0.004518,0.0013628
0.00452,0.0020442
0.004522,0.0022486
0.004524,0.0024735
0.004526,0.0027208
0.004528,0.0029929
0.00453,0.0014964
0.004532,0.0016461
0.004534,0.0018107
0.004536,0.0019918
0.004538,0.0021909
0.00454,0.0010955
0.004542,0.001205
0.004544,0.0013255
0.004546,0.0014581
0.004548,0.0016039
0.00455,0.0017643
0.004552,0.0019407
0.004554,0.0021348
0.004556,0.0010674
0.004558,0.0011741
0.00456,0.0012915
0.004562,0.0014207
0.004564,0.0015628
0.004566,0.001719
0.004568,0.0018909
0.00457,0.00094547
0.004572,0.00104
0.004574,0.001144
0.004576,0.0012584
0.004578,0.0013843
0.00458,0.0015227
0.004582,0.0016749
0.004584,0.00083747
0.004586,0.00092122
0.004588,0.0010133
0.00459,0.0011147
0.004592,0.0012261
0.004594,0.0013488
0.004596,0.00067438
0.004598,0.00074182
0.0046,0.000816
0.004602,0.0008976
0.004604,0.00098736
0.004606,0.0010861
0.004608,0.0011947
0.00461,0.0013142
0.004612,0.0014456
0.004614,0.0015902
0.004616,0.00079508
0.004618,0.00087459
0.00462,0.0013119
0.004622,0.0014431
0.004624,0.0015874
0.004626,0.0017461
0.004628,0.0019207
0.00463,0.0021128
0.004632,0.0023241
0.004634,0.0025565
0.004636,0.0038347
0.004638,0.0057521
0.00464,0.0086281
0.004642,0.012942
0.004644,0.019413
0.004646,0.02912
0.004648,0.04368
0.00465,0.06552
0.004652,0.03276
0.004654,0.01638
0.004656,0.00819
0.004658,0.004095
0.00466,0.0020475
0.004662,0.0010237
0.004664,0.0011261
0.004666,0.0012387
0.004668,0.0013626
0.00467,0.0014989
0.004672,0.0016488
0.004674,0.0018136
0.004676,0.001995
0.004678,0.0009975
0.00468,0.0010972
0.004682,0.001207
0.004684,0.0013277
0.004686,0.0014604
0.004688,0.0016065
0.00469,0.0017671
0.004692,0.00088356
0.004694,0.00097192
0.004696,0.0010691
0.004698,0.001176
0.0047,0.0012936
0.004702,0.001423
0.004704,0.00071149
0.004706,0.00078264
0.004708,0.00086091
0.00471,0.000947
0.004712,0.0010417
0.004714,0.0011459
0.004716,0.0012605
0.004718,0.0013865
0.00472,0.00069325
0.004722,0.00076257
0.004724,0.00083883
0.004726,0.00092271
0.004728,0.001015
0.00473,0.0011165
0.004732,0.0012281
0.004734,0.0013509
0.004736,0.00067547
0.004738,0.00074302
0.00474,0.00081732
0.004742,0.00089905
0.004744,0.00098896
0.004746,0.0010879
0.004748,0.0011966
0.00475,0.0013163
0.004752,0.0014479
0.004754,0.00072397
0.004756,0.00079637
0.004758,0.000876
0.00476,0.0009636
0.004762,0.00106
0.004764,0.001166
0.004766,0.00058298
0.004768,0.00064128
0.00477,0.0007054
0.004772,0.00077595
0.004774,0.00085354
0.004776,0.00093889
0.004778,0.0010328
0.00478,0.00051639
0.004782,0.00056803
0.004784,0.00062483
0.004786,0.00068732
0.004788,0.00075605
0.00479,0.00083165
0.004792,0.00091482
0.004794,0.0010063
0.004796,0.0011069
0.004798,0.0012176
0.0048,0.0013394
0.004802,0.00066969
0.004804,0.00073666
0.004806,0.00081033
0.004808,0.00089136
0.00481,0.0009805
0.004812,0.00049025
0.004814,0.00053927
0.004816,0.0005932
0.004818,0.00065252
0.00482,0.00071777
0.004822,0.00035889
0.004824,0.00039478
0.004826,0.00043425
0.004828,0.00047768
0.00483,0.00052545
0.004832,0.00057799
0.004834,0.00063579
0.004836,0.00069937
0.004838,0.00034968
0.00484,0.00038465
0.004842,0.00042312
0.004844,0.00046543
0.004846,0.00051197
0.004848,0.00056317
0.00485,0.00061949
0.004852,0.00030974
0.004854,0.00034072
0.004856,0.00037479
0.004858,0.00041227
0.00486,0.0004535
0.004862,0.00049885
0.004864,0.00054873
0.004866,0.0006036
0.004868,0.00066396
0.00487,0.00033198
0.004872,0.00036518
0.004874,0.0004017
0.004876,0.00044187
0.004878,0.00048605
0.00488,0.00053466
0.004882,0.00058813
0.004884,0.00064694
0.004886,0.00071163
0.004888,0.0007828
0.00489,0.00086107
0.004892,0.00094718
0.004894,0.0010419
0.004896,0.0011461
0.004898,0.00057305
0.0049,0.00063035
0.004902,0.00069338
0.004904,0.00076272
0.004906,0.000839
0.004908,0.0004195
0.00491,0.00046145
0.004912,0.00050759
0.004914,0.00055835
0.004916,0.00061419
0.004918,0.00067561
0.00492,0.00074317
0.004922,0.00081748
0.004924,0.00089923
0.004926,0.00098915
0.004928,0.0010881
0.00493,0.0011969
0.004932,0.0013166
0.004934,0.0014482
0.004936,0.001593
0.004938,0.0017523
0.00494,0.0019276
0.004942,0.0021203
0.004944,0.0023324
0.004946,0.0034986
0.004948,0.0052478
0.00495,0.0078718
0.004952,0.011808
0.004954,0.017711
0.004956,0.026567
0.004958,0.039851
0.00496,0.059776
0.004962,0.029888
0.004964,0.014944
0.004966,0.007472
0.004968,0.003736
0.00497,0.001868
0.004972,0.000934
0.004974,0.000467
0.004976,0.0005137
0.004978,0.00056507
0.00498,0.00062158
0.004982,0.00068374
0.004984,0.00075211
0.004986,0.00082732
0.004988,0.00091005
0.00499,0.0010011
0.004992,0.00050053
0.004994,0.00055058
0.004996,0.00060564
0.004998,0.0006662
0.005,0.00073282
0.005002,0.00080611
0.005004,0.00088672
0.005006,0.00097539
0.005008,0.0004877
0.00501,0.00053646
0.005012,0.00059011
0.005014,0.00064912
0.005016,0.00071403
0.005018,0.00078544
0.00502,0.00086398
0.005022,0.00095038
0.005024,0.00047519
0.005026,0.00052271
0.005028,0.00057498
0.00503,0.00063248
0.005032,0.00069573
0.005034,0.0007653
0.005036,0.00084183
0.005038,0.00092601
0.00504,0.00046301
0.005042,0.00050931
0.005044,0.00056024
0.005046,0.00061626
0.005048,0.00067789
0.00505,0.00074567
0.005052,0.00082024
0.005054,0.00090227
0.005056,0.00045113
0.005058,0.00049625
0.00506,0.00054587
0.005062,0.00060046
0.005064,0.0006605
0.005066,0.00072655
0.005068,0.00079921
0.00507,0.00087913
0.005072,0.00043957
0.005074,0.00048352
0.005076,0.00053187
0.005078,0.00058506
0.00508,0.00064357
0.005082,0.00070792
0.005084,0.00077872
0.005086,0.00085659
0.005088,0.00094225
0.00509,0.00047112
0.005092,0.00051824
0.005094,0.00057006
0.005096,0.00062707
0.005098,0.00068977
0.0051,0.00075875
0.005102,0.00083462
0.005104,0.00041731
0.005106,0.00045904
0.005108,0.00050495
0.00511,0.00055544
0.005112,0.00061099
0.005114,0.00067209
0.005116,0.00073929
0.005118,0.00081322
0.00512,0.00089455
0.005122,0.00044727
0.005124,0.00067091
0.005126,0.000738
0.005128,0.0008118
0.00513,0.00089298
0.005132,0.00098228
0.005134,0.0010805
0.005136,0.00054025
0.005138,0.00059428
0.00514,0.00065371
0.005142,0.00071908
0.005144,0.00079098
0.005146,0.00039549
0.005148,0.00043504
0.00515,0.00047855
0.005152,0.0005264
0.005154,0.00057904
0.005156,0.00063694
0.005158,0.00070064
0.00516,0.00035032
0.005162,0.00038535
0.005164,0.00042389
0.005166,0.00046628
0.005168,0.0005129
0.00517,0.00056419
0.005172,0.00062061
0.005174,0.00068267
0.005176,0.00075094
0.005178,0.00037547
0.00518,0.00041302
0.005182,0.00045432
0.005184,0.00049975
0.005186,0.00054973
0.005188,0.0006047
0.00519,0.00066517
0.005192,0.00073169
0.005194,0.00080485
0.005196,0.00040243
0.005198,0.00044267
0.0052,0.00048694
0.005202,0.00053563
0.005204,0.00058919
0.005206,0.00064811
0.005208,0.00071292
0.00521,0.00035646
0.005212,0.00039211
0.005214,0.00043132
0.005216,0.00047445
0.005218,0.0005219
0.00522,0.00057409
0.005222,0.00063149
0.005224,0.00031575
0.005226,0.00034732
0.005228,0.00038205
0.00523,0.00042026
0.005232,0.00046229
0.005234,0.00050851
0.005236,0.00055937
0.005238,0.00027968
0.00524,0.00030765
0.005242,0.00033842
0.005244,0.00037226
0.005246,0.00040948
0.005248,0.00045043
0.00525,0.00049547
0.005252,0.00024774
0.005254,0.00027251
0.005256,0.00029976
0.005258,0.00032974
0.00526,0.00036271
0.005262,0.00039898
0.005264,0.00043888
0.005266,0.00048277
0.005268,0.00024139
0.00527,0.00026552
0.005272,0.00029208
0.005274,0.00032128
0.005276,0.00035341
0.005278,0.00038875
0.00528,0.00042763
0.005282,0.00047039
0.005284,0.0002352
0.005286,0.00025872
0.005288,0.00028459
0.00529,0.00031305
0.005292,0.00034435
0.005294,0.00037878
0.005296,0.00041666
0.005298,0.00045833
0.0053,0.00022916
0.005302,0.00025208
0.005304,0.00027729
0.005306,0.00030502
0.005308,0.00033552
0.00531,0.00036907
0.005312,0.00040598
0.005314,0.00044658
0.005316,0.00049124
0.005318,0.00054036
0.00532,0.00027018
0.005322,0.0002972
0.005324,0.00032692
0.005326,0.00035961
0.005328,0.00039557
0.00533,0.00043513
0.005332,0.00047864
0.005334,0.0005265
0.005336,0.00057915
0.005338,0.00063707
0.00534,0.00070078
0.005342,0.00035039
0.005344,0.00038543
0.005346,0.00042397
0.005348,0.00046637
0.00535,0.000513
0.005352,0.0005643
0.005354,0.00028215
0.005356,0.00031037
0.005358,0.0003414
0.00536,0.00037554
0.005362,0.0004131
0.005364,0.00045441
0.005366,0.00049985
0.005368,0.00054983
0.00537,0.00027492
0.005372,0.00030241
0.005374,0.00033265
0.005376,0.00036591
0.005378,0.00040251
0.00538,0.00044276
0.005382,0.00048703
0.005384,0.00053574
0.005386,0.00058931
0.005388,0.00029465
0.00539,0.00032412
0.005392,0.00035653
0.005394,0.00039218
0.005396,0.0004314
0.005398,0.00047454
0.0054,0.000522
0.005402,0.0005742
0.005404,0.00063162
0.005406,0.00069478
0.005408,0.00076426
0.00541,0.00084068
0.005412,0.00092475
0.005414,0.0010172
0.005416,0.0011189
0.005418,0.0012308
0.00542,0.0013539
0.005422,0.0014893
0.005424,0.0016383
0.005426,0.0018021
0.005428,0.0027031
0.00543,0.0040547
0.005432,0.006082
0.005434,0.009123
0.005436,0.013685
0.005438,0.020527
0.00544,0.03079
0.005442,0.046185
0.005444,0.0023093
0.005446,0.0011546
0.005448,0.00057732
0.00545,0.00028866
0.005452,0.00031752
0.005454,0.00034928
0.005456,0.0003842
0.005458,0.00042262
0.00546,0.00046489
0.005462,0.00023244
0.005464,0.00025569
0.005466,0.00028126
0.005468,0.00030938
0.00547,0.00034032
0.005472,0.00037435
0.005474,0.00041179
0.005476,0.00020589
0.005478,0.00022648
0.00548,0.00024913
0.005482,0.00027404
0.005484,0.00030145
0.005486,0.00033159
0.005488,0.00036475
0.00549,0.00040123
0.005492,0.00044135
0.005494,0.00048549
0.005496,0.00053404
0.005498,0.00026702
0.0055,0.00029372
0.005502,0.00032309
0.005504,0.0003554
0.005506,0.00039094
0.005508,0.00043003
0.00551,0.00047304
0.005512,0.00052034
0.005514,0.00057238
0.005516,0.00028619
0.005518,0.00031481
0.00552,0.00034629
0.005522,0.00038092
0.005524,0.00041901
0.005526,0.00046091
0.005528,0.000507
0.00553,0.0002535
0.005532,0.00027885
0.005534,0.00030673
0.005536,0.00033741
0.005538,0.00037115
0.00554,0.00040826
0.005542,0.00044909
0.005544,0.000494
0.005546,0.0005434
0.005548,0.00059774
0.00555,0.00029887
0.005552,0.00032876
0.005554,0.00036163
0.005556,0.0003978
0.005558,0.00043758
0.00556,0.00048133
0.005562,0.00024067
0.005564,0.00026473
0.005566,0.00029121
0.005568,0.00032033
0.00557,0.00035236
0.005572,0.0003876
0.005574,0.00042636
0.005576,0.00046899
0.005578,0.00051589
0.00558,0.00025794
0.005582,0.00028374
0.005584,0.00031211
0.005586,0.00034332
0.005588,0.00037766
0.00559,0.00041542
0.005592,0.00045697
0.005594,0.00050266
0.005596,0.00025133
0.005598,0.00027646
0.0056,0.00030411
0.005602,0.00033452
0.005604,0.00036797
0.005606,0.00040477
0.005608,0.00044525
0.00561,0.00048977
0.005612,0.00053875
0.005614,0.00059262
0.005616,0.00029631
0.005618,0.00032594
0.00562,0.00035854
0.005622,0.00039439
0.005624,0.00043383
0.005626,0.00047721
0.005628,0.00052494
0.00563,0.00057743
0.005632,0.00028871
0.005634,0.00031759
0.005636,0.00034934
0.005638,0.00038428
0.00564,0.00042271
0.005642,0.00046498
0.005644,0.00051148
0.005646,0.00056262
0.005648,0.00028131
0.00565,0.00030944
0.005652,0.00034039
0.005654,0.00037443
0.005656,0.00041187
0.005658,0.00045306
0.00566,0.00049836
0.005662,0.0005482
0.005664,0.00060302
0.005666,0.00030151
0.005668,0.00033166
0.00567,0.00036482
0.005672,0.00040131
0.005674,0.00044144
0.005676,0.00048558
0.005678,0.00053414
0.00568,0.00058755
0.005682,0.00029378
0.005684,0.00032315
0.005686,0.00035547
0.005688,0.00039102
0.00569,0.00043012
0.005692,0.00047313
0.005694,0.00052044
0.005696,0.00057249
0.005698,0.00062974
0.0057,0.00069271
0.005702,0.00034636
0.005704,0.00038099
0.005706,0.00041909
0.005708,0.000461
0.00571,0.0005071
0.005712,0.00055781
0.005714,0.00061359
0.005716,0.00030679
0.005718,0.00033747
0.00572,0.00037122
0.005722,0.00040834
0.005724,0.00044918
0.005726,0.0004941
0.005728,0.00054351
0.00573,0.00027175
0.005732,0.00029893
0.005734,0.00032882
0.005736,0.0003617
0.005738,0.00039787
0.00574,0.00043766
0.005742,0.00048143
0.005744,0.00052957
0.005746,0.00058253
0.005748,0.00029126
0.00575,0.00032039
0.005752,0.00035243
0.005754,0.00038767
0.005756,0.00042644
0.005758,0.00046908
0.00576,0.00051599
0.005762,0.000258
0.005764,0.00028379
0.005766,0.00031217
0.005768,0.00034339
0.00577,0.00037773
0.005772,0.0004155
0.005774,0.00045705
0.005776,0.00050276
0.005778,0.00025138
0.00578,0.00027652
0.005782,0.00030417
0.005784,0.00033459
0.005786,0.00036805
0.005788,0.00040485
0.00579,0.00044533
0.005792,0.00048987
0.005794,0.00024493
0.005796,0.00026943
0.005798,0.00029637
0.0058,0.00032601
0.005802,0.00035861
0.005804,0.00039447
0.005806,0.00043392
0.005808,0.00047731
0.00581,0.00052504
0.005812,0.00026252
0.005814,0.00028877
0.005816,0.00031765
0.005818,0.00034941
0.00582,0.00038435
0.005822,0.00042279
0.005824,0.00046507
0.005826,0.00023253
0.005828,0.00025579
0.00583,0.00028137
0.005832,0.0003095
0.005834,0.00034045
0.005836,0.0003745
0.005838,0.00041195
0.00584,0.00045314
0.005842,0.00022657
0.005844,0.00024923
0.005846,0.00027415
0.005848,0.00030157
0.00585,0.00033172
0.005852,0.0003649
0.005854,0.00040139
0.005856,0.00044152
0.005858,0.00022076
0.00586,0.00024284
0.005862,0.00026712
0.005864,0.00029383
0.005866,0.00032322
0.005868,0.00035554
0.00587,0.00039109
0.005872,0.0004302
0.005874,0.0002151
0.005876,0.00023661
0.005878,0.00026027
0.00588,0.0002863
0.005882,0.00031493
0.005884,0.00034642
0.005886,0.00038107
0.005888,0.00019053
0.00589,0.00020959
0.005892,0.00023054
0.005894,0.0002536
0.005896,0.00027896
0.005898,0.00030685
0.0059,0.00033754
0.005902,0.00016877
0.005904,0.00018565
0.005906,0.00020421
0.005908,0.00022463
0.00591,0.0002471
0.005912,0.00027181
0.005914,0.00029899
0.005916,0.00032889
0.005918,0.00016444
0.00592,0.00018089
0.005922,0.00019898
0.005924,0.00021887
0.005926,0.00024076
0.005928,0.00026484
0.00593,0.00029132
0.005932,0.00032045
0.005934,0.00016023
0.005936,0.00017625
0.005938,0.00019387
0.00594,0.00021326
0.005942,0.00023459
0.005944,0.00025805
0.005946,0.00028385
0.005948,0.00031224
0.00595,0.00015612
0.005952,0.00017173
0.005954,0.0001889
0.005956,0.00020779
0.005958,0.00022857
0.00596,0.00025143
0.005962,0.00027657
0.005964,0.00030423
0.005966,0.00033465
0.005968,0.00016733
0.00597,0.00018406
0.005972,0.00020246
0.005974,0.00022271
0.005976,0.00024498
0.005978,0.00026948
0.00598,0.00029643
0.005982,0.00032607
0.005984,0.00035868
0.005986,0.00017934
0.005988,0.00019727
0.00599,0.000217
0.005992,0.0002387
0.005994,0.00026257
0.005996,0.00028883
0.005998,0.00031771
0.006,0.00034948
0.006002,0.00038443
0.006004,0.00019221
0.006006,0.00021144
0.006008,0.00023258
0.00601,0.00025584
0.006012,0.00028142
0.006014,0.00030956
0.006016,0.00034052
0.006018,0.00037457
0.00602,0.00041203
0.006022,0.00045323
0.006024,0.00022662
0.006026,0.00024928
0.006028,0.00027421
0.00603,0.00030163
0.006032,0.00033179
0.006034,0.00036497
0.006036,0.00040146
0.006038,0.00020073
0.00604,0.00022081
0.006042,0.00024289
0.006044,0.00026717
0.006046,0.00029389
0.006048,0.00032328
0.00605,0.00035561
0.006052,0.0001778
0.006054,0.00019559
0.006056,0.00021514
0.006058,0.00023666
0.00606,0.00026032
0.006062,0.00028636
0.006064,0.00031499
0.006066,0.00034649
0.006068,0.00017325
0.00607,0.00019057
0.006072,0.00020963
0.006074,0.00023059
0.006076,0.00025365
0.006078,0.00027901
0.00608,0.00030691
0.006082,0.00033761
0.006084,0.00037137
0.006086,0.00018568
0.006088,0.00020425
0.00609,0.00022468
0.006092,0.00024714
0.006094,0.00027186
0.006096,0.00029905
0.006098,0.00032895
0.0061,0.00036184
0.006102,0.00039803
0.006104,0.00019901
0.006106,0.00021892
0.006108,0.00024081
0.00611,0.00026489
0.006112,0.00029138
0.006114,0.00032051
0.006116,0.00035257
0.006118,0.00038782
0.00612,0.00042661
0.006122,0.00046927
0.006124,0.00051619
0.006126,0.0002581
0.006128,0.00028391
0.00613,0.0003123
0.006132,0.00034353
0.006134,0.00037788
0.006136,0.00041567
0.006138,0.00045723
0.00614,0.00050296
0.006142,0.00025148
0.006144,0.00027663
0.006146,0.00030429
0.006148,0.00033472
0.00615,0.00036819
0.006152,0.00040501
0.006154,0.00044551
0.006156,0.00049006
0.006158,0.00024503
0.00616,0.00026953
0.006162,0.00029649
0.006164,0.00032613
0.006166,0.00035875
0.006168,0.00039462
0.00617,0.00043409
0.006172,0.00021704
0.006174,0.00023875
0.006176,0.00026262
0.006178,0.00028888
0.00618,0.00031777
0.006182,0.00034955
0.006184,0.0003845
0.006186,0.00042295
0.006188,0.00021148
0.00619,0.00023263
0.006192,0.00025589
0.006194,0.00028148
0.006196,0.00030962
0.006198,0.00034059
0.0062,0.00037465
0.006202,0.00018732
0.006204,0.00020605
0.006206,0.00022666
0.006208,0.00024933
0.00621,0.00027426
0.006212,0.00030168
0.006214,0.00033185
0.006216,0.00036504
0.006218,0.00040154
0.00622,0.00020077
0.006222,0.00022085
0.006224,0.00024293
0.006226,0.00026723
0.006228,0.00029395
0.00623,0.00032334
0.006232,0.00035568
0.006234,0.00039125
0.006236,0.00019562
0.006238,0.00021519
0.00624,0.0002367
0.006242,0.00026037
0.006244,0.00028641
0.006246,0.00031505
0.006248,0.00034656
0.00625,0.00038121
0.006252,0.00041934
0.006254,0.00046127
0.006256,0.00023063
0.006258,0.0002537
0.00626,0.00027907
0.006262,0.00030697
0.006264,0.00033767
0.006266,0.00037144
0.006268,0.00040858
0.00627,0.00044944
0.006272,0.00049439
0.006274,0.00024719
0.006276,0.00027191
0.006278,0.0002991
0.00628,0.00032901
0.006282,0.00036192
0.006284,0.00039811
0.006286,0.00043792
0.006288,0.00048171
0.00629,0.00052988
0.006292,0.00058287
0.006294,0.00064115
0.006296,0.00070527
0.006298,0.0007758
0.0063,0.00085338
0.006302,0.00093871
0.006304,0.0010326
0.006306,0.0011358
0.006308,0.0012494
0.00631,0.0013744
0.006312,0.0015118
0.006314,0.001663
0.006316,0.0018293
0.006318,0.0020122
0.00632,0.0022134
0.006322,0.0033202
0.006324,0.0036522
0.006326,0.0040174
0.006328,0.0044191
0.00633,0.004861
0.006332,0.0010694
0.006334,0.00053472
0.006336,0.00026736
0.006338,0.00013368
0.00634,0.00014705
0.006342,0.00016175
0.006344,0.00017793
0.006346,0.00019572
0.006348,0.00021529
0.00635,0.00023682
0.006352,0.0002605
0.006354,0.00039075
0.006356,0.00058613
0.006358,0.00087919
0.00636,0.0013188
0.006362,0.0019782
0.006364,0.002176
0.006366,0.0023936
0.006368,0.002633
0.00637,0.0013165
0.006372,0.0014481
0.006374,0.0015929
0.006376,0.0017522
0.006378,0.00087612
0.00638,0.00096373
0.006382,0.0010601
0.006384,0.0011661
0.006386,0.0012827
0.006388,0.00064136
0.00639,0.0007055
0.006392,0.00077605
0.006394,0.00085366
0.006396,0.00093902
0.006398,0.0010329
0.0064,0.00051646
0.006402,0.00056811
0.006404,0.00062492
0.006406,0.00068741
0.006408,0.00075615
0.00641,0.00083177
0.006412,0.00091494
0.006414,0.0010064
0.006416,0.00050322
0.006418,0.00055354
0.00642,0.00060889
0.006422,0.00066978
0.006424,0.00073676
0.006426,0.00081044
0.006428,0.00089148
0.00643,0.00044574
0.006432,0.00049032
0.006434,0.00053935
0.006436,0.00059328
0.006438,0.00065261
0.00644,0.00071787
0.006442,0.00078966
0.006444,0.00086862
0.006446,0.00043431
0.006448,0.00047774
0.00645,0.00052552
0.006452,0.00057807
0.006454,0.00063588
0.006456,0.00069946
0.006458,0.00076941
0.00646,0.0003847
0.006462,0.00042318
0.006464,0.00046549
0.006466,0.00051204
0.006468,0.00056325
0.00647,0.00061957
0.006472,0.00068153
0.006474,0.00074968
0.006476,0.00037484
0.006478,0.00041232
0.00648,0.00045356
0.006482,0.00049891
0.006484,0.0005488
0.006486,0.00060368
0.006488,0.00066405
0.00649,0.00033203
0.006492,7.3046e-05
0.006494,8.035e-05
0.006496,8.8385e-05
0.006498,9.7224e-05
0.0065,0.00014584
0.006502,0.00021875
0.006504,0.00024063
0.006506,0.00026469
0.006508,0.00029116
0.00651,0.00032028
0.006512,0.00035231
0.006514,0.00038754
0.006516,0.00042629
0.006518,0.00046892
0.00652,0.00051581
0.006522,0.00056739
0.006524,0.00062413
0.006526,0.00068654
0.006528,0.00034327
0.00653,0.0003776
0.006532,0.00041536
0.006534,0.00045689
0.006536,0.00050258
0.006538,0.00055284
0.00654,0.00060813
0.006542,0.00013379
0.006544,0.00014717
0.006546,7.3583e-05
0.006548,8.0942e-05
0.00655,0.00012141
0.006552,0.00018212
0.006554,0.00020033
0.006556,0.00022036
0.006558,4.848e-05
0.00656,7.272e-05
0.006562,7.9992e-05
0.006564,0.00011999
0.006566,0.00017998
0.006568,0.00019798
0.00657,0.00021778
0.006572,0.00023956
0.006574,0.00026351
0.006576,0.00028986
0.006578,0.00031885
0.00658,0.00035073
0.006582,0.00038581
0.006584,0.00042439
0.006586,0.00046683
0.006588,0.00051351
0.00659,0.00056486
0.006592,0.00062135
0.006594,0.00068348
0.006596,0.00034174
0.006598,0.00037591
0.0066,0.00041351
0.006602,0.00045486
0.006604,0.00050034
0.006606,0.00055038
0.006608,0.00012108
0.00661,0.00013319
0.006612,6.6596e-05
0.006614,7.3255e-05
0.006616,0.00010988
0.006618,0.00016482
0.00662,0.00018131
0.006622,0.00019944
0.006624,0.00021938
0.006626,0.00024132
0.006628,0.00026545
0.00663,0.000292
0.006632,0.0003212
0.006634,0.00035332
0.006636,0.00038865
0.006638,0.00042751
0.00664,0.00047026
0.006642,0.00051729
0.006644,0.00056902
0.006646,0.00062592
0.006648,0.00068851
0.00665,0.00075736
0.006652,0.00037868
0.006654,0.00041655
0.006656,0.0004582
0.006658,0.00050402
0.00666,0.00055443
0.006662,0.00060987
0.006664,0.00067086
0.006666,0.00073794
0.006668,7.3794e-05
0.00667,8.1174e-05
0.006672,8.9291e-05
0.006674,9.822e-05
0.006676,0.00010804
0.006678,0.00011885
0.00668,0.00017827
0.006682,0.0001961
0.006684,0.00021571
0.006686,0.00023728
0.006688,0.000261
0.00669,0.00028711
0.006692,0.00031582
0.006694,0.0003474
0.006696,0.00038214
0.006698,0.00042035
0.0067,0.00046239
0.006702,0.00050862
0.006704,0.00055949
0.006706,0.00061544
0.006708,0.00067698
0.00671,0.00074468
0.006712,0.00037234
0.006714,0.00040957
0.006716,0.00045053
0.006718,0.00049558
0.00672,0.00054514
0.006722,0.00059965
0.006724,0.00029983
0.006726,0.00032981
0.006728,0.00036279
0.00673,0.00039907
0.006732,0.00043898
0.006734,0.00048287
0.006736,0.00053116
0.006738,0.00011686
0.00674,0.00012854
0.006742,6.4271e-05
0.006744,7.0698e-05
0.006746,0.00010605
0.006748,0.00015907
0.00675,0.00017498
0.006752,0.00019247
0.006754,0.00021172
0.006756,0.00023289
0.006758,0.00025618
0.00676,0.0002818
0.006762,0.00030998
0.006764,0.00034098
0.006766,0.00037508
0.006768,8.2517e-05
0.00677,9.0769e-05
0.006772,9.9846e-05
0.006774,0.00010983
0.006776,0.00016475
0.006778,0.00024712
0.00678,0.00027183
0.006782,0.00029901
0.006784,6.5783e-05
0.006786,9.8674e-05
0.006788,0.00010854
0.00679,0.00016281
0.006792,0.00024422
0.006794,0.00026864
0.006796,0.00029551
0.006798,0.00032506
0.0068,0.00035756
0.006802,0.00039332
0.006804,0.00043265
0.006806,0.00047591
0.006808,0.00052351
0.00681,0.00057586
0.006812,0.00063344
0.006814,0.00069679
0.006816,0.00076646
0.006818,0.00038323
0.00682,0.00042156
0.006822,0.00046371
0.006824,0.00051008
0.006826,0.00056109
0.006828,0.00028055
0.00683,0.0003086
0.006832,0.00033946
0.006834,0.00037341
0.006836,0.00041075
0.006838,0.00045182
0.00684,0.000497
0.006842,0.0005467
0.006844,0.00060137
0.006846,0.00066151
0.006848,0.00072766
0.00685,0.00080043
0.006852,0.00040021
0.006854,0.00044024
0.006856,0.00048426
0.006858,0.00053268
0.00686,0.00058595
0.006862,0.00064455
0.006864,0.000709
0.006866,0.0007799
0.006868,0.00038995
0.00687,0.00042895
0.006872,0.00047184
0.006874,0.00051903
0.006876,0.00057093
0.006878,0.00062802
0.00688,0.00069082
0.006882,0.00075991
0.006884,0.00037995
0.006886,0.00041795
0.006888,0.00045974
0.00689,0.00050572
0.006892,0.00055629
0.006894,0.00061192
0.006896,0.00067311
0.006898,0.00074042
0.0069,0.00037021
0.006902,8.1446e-05
0.006904,8.9591e-05
0.006906,9.855e-05
0.006908,0.00010841
0.00691,0.00016261
0.006912,0.00024391
0.006914,0.0002683
0.006916,0.00029513
0.006918,0.00032465
0.00692,0.00035711
0.006922,0.00039282
0.006924,0.0004321
0.006926,0.00047531
0.006928,0.00052285
0.00693,0.00057513
0.006932,0.00063264
0.006934,0.00069591
0.006936,0.00034795
0.006938,7.655e-05
0.00694,0.00011482
0.006942,5.7412e-05
0.006944,8.6119e-05
0.006946,0.00012918
0.006948,0.00019377
0.00695,0.00021314
0.006952,0.00023446
0.006954,0.0002579
0.006956,0.00028369
0.006958,0.00031206
0.00696,6.8654e-05
0.006962,0.00010298
0.006964,0.00011328
0.006966,0.00016992
0.006968,0.00025488
0.00697,0.00028037
0.006972,0.0003084
0.006974,0.00033924
0.006976,0.00037317
0.006978,0.00041048
0.00698,0.00045153
0.006982,0.00049668
0.006984,0.00054635
0.006986,0.00060099
0.006988,0.00030049
0.00699,0.00033054
0.006992,0.0003636
0.006994,0.00039996
0.006996,0.00043995
0.006998,0.00048395
0.007,0.00053234
0.007002,0.00058558
0.007004,0.00064414
0.007006,0.00032207
0.007008,0.00035427
0.00701,7.794e-05
0.007012,8.5734e-05
0.007014,9.4308e-05
0.007016,0.00010374
0.007018,0.00015561
0.00702,0.00023341
0.007022,0.00025675
0.007024,0.00028243
0.007026,0.00031067
0.007028,0.00034174
0.00703,7.5182e-05
0.007032,0.00011277
0.007034,5.6387e-05
0.007036,8.458e-05
0.007038,0.00012687
0.00704,0.00019031
0.007042,0.00020934
0.007044,0.00023027
0.007046,0.0002533
0.007048,0.00027863
0.00705,0.00030649
0.007052,0.00033714
0.007054,0.00037085
0.007056,0.00040794
0.007058,8.9746e-05
0.00706,9.8721e-05
0.007062,0.00010859
0.007064,0.00011945
0.007066,0.00017918
0.007068,0.00026877
0.00707,0.00029564
0.007072,0.00032521
0.007074,0.00035773
0.007076,0.0003935
0.007078,0.00043285
0.00708,0.00047614
0.007082,0.00052375
0.007084,0.00057613
0.007086,0.00063374
0.007088,0.00031687
0.00709,0.00034856
0.007092,0.00038341
0.007094,0.00042175
0.007096,0.00046393
0.007098,0.00051032
0.0071,0.00056135
0.007102,0.00061749
0.007104,0.00067924
0.007106,0.00033962
0.007108,7.4716e-05
0.00711,0.00011207
0.007112,5.6037e-05
0.007114,8.4056e-05
0.007116,0.00012608
0.007118,0.00018913
0.00712,0.00020804
0.007122,0.00022884
0.007124,5.0345e-05
0.007126,7.5518e-05
0.007128,8.307e-05
0.00713,0.0001246
0.007132,0.00018691
0.007134,0.0002056
0.007136,4.5231e-05
0.007138,6.7847e-05
0.00714,7.4632e-05
0.007142,0.00011195
0.007144,0.00016792
0.007146,0.00018471
0.007148,0.00020318
0.00715,0.0002235
0.007152,0.00024585
0.007154,0.00027044
0.007156,0.00029748
0.007158,0.00032723
0.00716,0.00035995
0.007162,0.00039595
0.007164,0.00043555
0.007166,0.0004791
0.007168,0.00052701
0.00717,0.00057971
0.007172,0.00028986
0.007174,0.00031884
0.007176,0.00035072
0.007178,0.0003858
0.00718,0.00042438
0.007182,0.00046681
0.007184,0.0005135
0.007186,0.00056485
0.007188,0.00062133
0.00719,0.00068346
0.007192,0.00034173
0.007194,0.0003759
0.007196,8.2699e-05
0.007198,9.0969e-05
0.0072,0.00010007
0.007202,0.00011007
0.007204,0.00016511
0.007206,0.00018162
0.007208,0.00019978
0.00721,0.00021976
0.007212,0.00024174
0.007214,0.00026591
0.007216,0.0002925
0.007218,0.00032175
0.00722,0.00035393
0.007222,0.00038932
0.007224,0.00042825
0.007226,0.00047107
0.007228,0.00051818
0.00723,0.00057
0.007232,0.000285
0.007234,0.0003135
0.007236,0.00034485
0.007238,0.00037934
0.00724,0.00041727
0.007242,0.000459
0.007244,0.00050489
0.007246,0.00055538
0.007248,0.00061092
0.00725,0.00067202
0.007252,0.00033601
0.007254,0.00036961
0.007256,0.00040657
0.007258,0.00044723
0.00726,0.00049195
0.007262,0.00054114
0.007264,0.00059526
0.007266,0.00029763
0.007268,6.5478e-05
0.00727,9.8218e-05
0.007272,4.9109e-05
0.007274,7.3663e-05
0.007276,0.00011049
0.007278,0.00016574
0.00728,0.00018232
0.007282,0.00020055
0.007284,0.0002206
0.007286,0.00024266
0.007288,0.00026693
0.00729,0.00029362
0.007292,0.00032298
0.007294,0.00035528
0.007296,0.00039081
0.007298,0.00042989
0.0073,0.00047288
0.007302,0.00052017
0.007304,0.00057219
0.007306,0.00062941
0.007308,0.0003147
0.00731,0.00034617
0.007312,0.00038079
0.007314,0.00041887
0.007316,0.00046076
0.007318,0.00010137
0.00732,0.0001115
0.007322,5.5752e-05
0.007324,6.1327e-05
0.007326,9.199e-05
0.007328,0.00013798
0.00733,0.00015178
0.007332,0.00016696
0.007334,0.00018366
0.007336,0.00020202
0.007338,0.00022223
0.00734,0.00024445
0.007342,0.00026889
0.007344,0.00029578
0.007346,0.00032536
0.007348,0.0003579
0.00735,0.00039369
0.007352,0.00043306
0.007354,0.00047636
0.007356,0.000524
0.007358,0.0005764
0.00736,0.00063404
0.007362,0.00069744
0.007364,0.00034872
0.007366,0.00038359
0.007368,0.00042195
0.00737,0.00046415
0.007372,0.00051056
0.007374,0.00056162
0.007376,0.00061778
0.007378,0.00067956
0.00738,0.00033978
0.007382,0.00037376
0.007384,0.00041113
0.007386,9.0449e-05
0.007388,9.9494e-05
0.00739,4.9747e-05
0.007392,5.4722e-05
0.007394,8.2083e-05
0.007396,0.00012312
0.007398,0.00018469
0.0074,0.00020315
0.007402,0.00022347
0.007404,0.00024582
0.007406,0.0002704
0.007408,0.00029744
0.00741,0.00032718
0.007412,0.0003599
0.007414,0.00039589
0.007416,0.00043548
0.007418,0.00047903
0.00742,0.00052693
0.007422,0.00057962
0.007424,0.00063759
0.007426,6.3759e-05
0.007428,9.5638e-05
0.00743,4.7819e-05
0.007432,5.2601e-05
0.007434,5.7861e-05
0.007436,6.3647e-05
0.007438,7.0012e-05
0.00744,0.00010502
0.007442,0.00015753
0.007444,0.00017328
0.007446,0.00019061
0.007448,0.00020967
0.00745,4.6127e-05
0.007452,6.919e-05
0.007454,7.6109e-05
0.007456,0.00011416
0.007458,0.00017125
0.00746,0.00018837
0.007462,0.00020721
0.007464,0.00022793
0.007466,0.00025072
0.007468,0.00027579
0.00747,0.00030337
0.007472,0.00033371
0.007474,0.00036708
0.007476,0.00040379
0.007478,0.00044417
0.00748,0.00048858
0.007482,0.00053744
0.007484,0.00059119
0.007486,0.00065031
0.007488,0.00071534
0.00749,0.00035767
0.007492,0.00039344
0.007494,0.00043278
0.007496,0.00047606
0.007498,0.00052366
0.0075,0.00057603
0.007502,0.00063363
0.007504,0.00069699
0.007506,0.0003485
0.007508,0.00038335
0.00751,0.00042168
0.007512,0.00046385
0.007514,0.00051023
0.007516,0.00056126
0.007518,0.00061738
0.00752,0.00067912
0.007522,0.00074703
0.007524,0.00016435
0.007526,8.2174e-05
0.007528,9.0391e-05
0.00753,9.943e-05
0.007532,0.00010937
0.007534,0.00016406
0.007536,0.00024609
0.007538,0.0002707
0.00754,0.00029777
0.007542,0.00032755
0.007544,0.0003603
0.007546,7.9266e-05
0.007548,0.0001189
0.00755,0.00013079
0.007552,0.00019618
0.007554,0.00029428
0.007556,0.0003237
0.007558,0.00035607
0.00756,0.00039168
0.007562,0.00043085
0.007564,0.00047393
0.007566,0.00052133
0.007568,0.00057346
0.00757,0.00063081
0.007572,0.00069389
0.007574,0.00076327
0.007576,0.0008396
0.007578,0.0004198
0.00758,0.00046178
0.007582,0.00050796
0.007584,0.00055875
0.007586,0.00061463
0.007588,0.00067609
0.00759,0.0007437
0.007592,0.00037185
0.007594,0.00040904
0.007596,0.00044994
0.007598,0.00049493
0.0076,0.00054443
0.007602,0.00059887
0.007604,0.00065876
0.007606,0.00072463
0.007608,0.0007971
0.00761,0.00039855
0.007612,0.0004384
0.007614,0.00048224
0.007616,0.00053047
0.007618,0.00058351
0.00762,0.00064187
0.007622,0.00070605
0.007624,0.00077666
0.007626,0.00038833
0.007628,0.00042716
0.00763,0.00046988
0.007632,0.00051687
0.007634,0.00056855
0.007636,0.00062541
0.007638,0.00068795
0.00764,0.00034397
0.007642,0.00037837
0.007644,0.00041621
0.007646,0.00045783
0.007648,0.00050361
0.00765,0.00055397
0.007652,0.00060937
0.007654,0.00067031
0.007656,0.00073734
0.007658,0.00081107
0.00766,0.00040554
0.007662,0.00044609
0.007664,0.0004907
0.007666,0.00053977
0.007668,0.00059375
0.00767,0.00065312
0.007672,0.00071843
0.007674,0.00079028
0.007676,0.0008693
0.007678,0.00043465
0.00768,0.00047812
0.007682,0.00052593
0.007684,0.0001157
0.007686,0.00012727
0.007688,6.3637e-05
0.00769,7.0001e-05
0.007692,0.000105
0.007694,0.0001575
0.007696,0.00023625
0.007698,0.00025988
0.0077,5.7173e-05
0.007702,8.576e-05
0.007704,9.4336e-05
0.007706,0.0001415
0.007708,0.00021226
0.00771,0.00023348
0.007712,0.00025683
0.007714,0.00028251
0.007716,0.00031076
0.007718,0.00034184
0.00772,0.00037602
0.007722,0.00041363
0.007724,0.00045499
0.007726,0.00050049
0.007728,0.00055054
0.00773,0.00060559
0.007732,0.0003028
0.007734,0.00033308
0.007736,0.00036638
0.007738,0.00040302
0.00774,0.00044332
0.007742,0.00048766
0.007744,0.00053642
0.007746,0.00059006
0.007748,0.00064907
0.00775,0.00071398
0.007752,0.00078537
0.007754,0.00039269
0.007756,0.00043196
0.007758,0.00047515
0.00776,0.00052267
0.007762,0.00057493
0.007764,0.00012649
0.007766,6.3243e-05
0.007768,6.9567e-05
0.00777,7.6524e-05
0.007772,8.4176e-05
0.007774,0.00012626
0.007776,0.0001894
0.007778,0.00020834
0.00778,0.00022917
0.007782,0.00025209
0.007784,0.00027729
0.007786,0.00030502
0.007788,0.00033553
0.00779,0.00036908
0.007792,0.00040599
0.007794,0.00044659
0.007796,0.00049124
0.007798,0.00054037
0.0078,0.00059441
0.007802,0.00065385
0.007804,0.00032692
0.007806,0.00035962
0.007808,0.00039558
0.00781,0.00043513
0.007812,0.00047865
0.007814,0.00052651
0.007816,0.00057916
0.007818,0.00063708
0.00782,0.00070079
0.007822,0.00077087
0.007824,0.00038543
0.007826,0.00042398
0.007828,0.00046638
0.00783,0.00051301
0.007832,0.00056431
0.007834,0.00062075
0.007836,0.00068282
0.007838,6.8282e-05
0.00784,0.00010242
0.007842,5.1211e-05
0.007844,5.6333e-05
0.007846,6.1966e-05
0.007848,6.8162e-05
0.00785,7.4979e-05
0.007852,0.00011247
0.007854,0.0001687
0.007856,0.00018557
0.007858,0.00020413
0.00786,0.00022454
0.007862,0.000247
0.007864,0.0002717
0.007866,0.00029887
0.007868,6.5751e-05
0.00787,9.8626e-05
0.007872,0.00010849
0.007874,0.00016273
0.007876,0.00017901
0.007878,0.00019691
0.00788,0.0002166
0.007882,0.00023826
0.007884,0.00026208
0.007886,0.00028829
0.007888,0.00031712
0.00789,0.00034883
0.007892,7.6743e-05
0.007894,0.00011511
0.007896,5.7557e-05
0.007898,8.6336e-05
0.0079,0.0001295
0.007902,0.00019426
0.007904,0.00021368
0.007906,0.00023505
0.007908,0.00025855
0.00791,0.00028441
0.007912,0.00031285
0.007914,0.00034414
0.007916,0.00037855
0.007918,0.0004164
0.00792,0.00045804
0.007922,0.00010077
0.007924,0.00011085
0.007926,5.5423e-05
0.007928,6.0966e-05
0.00793,9.1449e-05
0.007932,0.00013717
0.007934,0.00020576
0.007936,0.00030864
0.007938,0.0003395
0.00794,0.00037345
0.007942,0.0004108
0.007944,0.00045188
0.007946,0.00049707
0.007948,0.00054677
0.00795,0.00060145
0.007952,0.0006616
0.007954,0.00072776
0.007956,0.00036388
0.007958,0.00040027
0.00796,0.00044029
0.007962,0.00048432
0.007964,0.00053275
0.007966,0.00058603
0.007968,0.00064463
0.00797,0.00070909
0.007972,0.00078
0.007974,7.8e-05
0.007976,8.58e-05
0.007978,9.438e-05
0.00798,0.00010382
0.007982,0.0001142
0.007984,0.00012562
0.007986,0.00018843
0.007988,0.00020727
0.00799,0.000228
0.007992,0.0002508
0.007994,0.00027588
0.007996,0.00030347
0.007998,6.6763e-05
0.008,7.344e-05
0.008002,8.0784e-05
0.008004,8.8862e-05
0.008006,0.00013329
0.008008,0.00019994
0.00801,0.00021993
0.008012,0.00024193
0.008014,0.00026612
0.008016,0.00029273
0.008018,0.000322
0.00802,0.0003542
0.008022,0.00038963
0.008024,0.00042859
0.008026,0.00047145
0.008028,0.00051859
0.00803,0.00057045
0.008032,0.0006275
0.008034,0.00069024
0.008036,0.00034512
0.008038,0.00037963
0.00804,0.0004176
0.008042,0.00045936
0.008044,0.00050529
0.008046,0.00011116
0.008048,5.5582e-05
0.00805,6.1141e-05
0.008052,6.7255e-05
0.008054,7.398e-05
0.008056,0.00011097
0.008058,0.00016646
0.00806,0.0001831
0.008062,0.00020141
0.008064,4.431e-05
0.008066,6.6466e-05
0.008068,7.3112e-05
0.00807,0.00010967
0.008072,0.0001645
0.008074,0.00018095
0.008076,0.00019905
0.008078,0.00021895
0.00808,0.00024085
0.008082,0.00026493
0.008084,0.00029143
0.008086,0.00032057
0.008088,0.00035262
0.00809,0.00038789
0.008092,0.00042668
0.008094,0.00046934
0.008096,0.00051628
0.008098,0.00056791
0.0081,0.0006247
0.008102,6.247e-05
0.008104,6.8717e-05
0.008106,7.5588e-05
0.008108,8.3147e-05
0.00811,9.1462e-05
0.008112,0.00010061
0.008114,0.00015091
0.008116,0.000166
0.008118,0.0001826
0.00812,0.00020086
0.008122,0.00022095
0.008124,0.00024305
0.008126,0.00026735
0.008128,0.00029408
0.00813,0.00032349
0.008132,0.00035584
0.008134,0.00039143
0.008136,0.00043057
0.008138,0.00047363
0.00814,0.00052099
0.008142,0.00057309
0.008144,0.0006304
0.008146,0.00069344
0.008148,0.00034672
0.00815,0.00038139
0.008152,0.00041953
0.008154,0.00046148
0.008156,0.00050763
0.008158,0.00055839
0.00816,0.0002792
0.008162,0.00030712
0.008164,0.00033783
0.008166,0.00037161
0.008168,0.00040877
0.00817,0.00044965
0.008172,0.00049461
0.008174,0.00010882
0.008176,0.0001197
0.008178,5.9848e-05
0.00818,6.5833e-05
0.008182,9.875e-05
0.008184,2.9625e-05
0.008186,8.8875e-06
0.008188,1.3331e-05
0.00819,1.9997e-05
0.008192,2.9995e-05
0.008194,4.4993e-05
0.008196,6.7489e-05
0.008198,0.00010123
0.0082,0.00015185
0.008202,0.00016704
0.008204,0.00018374
0.008206,0.00020211
0.008208,0.00022232
0.00821,0.00024456
0.008212,0.00026901
0.008214,0.00029591
0.008216,0.00032551
0.008218,0.00035806
0.00822,0.00039386
0.008222,0.00043325
0.008224,0.00047657
0.008226,0.00052423
0.008228,0.00057665
0.00823,0.00063432
0.008232,0.00031716
0.008234,0.00034888
0.008236,0.00038376
0.008238,0.00042214
0.00824,0.00046435
0.008242,0.00010216
0.008244,0.00011237
0.008246,5.6187e-05
0.008248,6.1805e-05
0.00825,9.2708e-05
0.008252,0.00013906
0.008254,0.00015297
0.008256,0.00016827
0.008258,3.7018e-05
0.00826,5.5527e-05
0.008262,6.108e-05
0.008264,9.162e-05
0.008266,0.00013743
0.008268,0.00015117
0.00827,0.00016629
0.008272,0.00018292
0.008274,0.00020121
0.008276,0.00022133
0.008278,0.00024347
0.00828,0.00026781
0.008282,0.00029459
0.008284,0.00032405
0.008286,0.00035646
0.008288,0.00039211
0.00829,0.00043132
0.008292,0.00047445
0.008294,0.00052189
0.008296,0.00057408
0.008298,0.00028704
0.0083,0.00031574
0.008302,0.00034732
0.008304,0.00038205
0.008306,0.00042026
0.008308,9.2456e-05
0.00831,0.0001017
0.008312,5.0851e-05
0.008314,5.5936e-05
0.008316,8.3904e-05
0.008318,0.00012586
0.00832,0.00018878
0.008322,0.00020766
0.008324,0.00022843
0.008326,0.00025127
0.008328,0.0002764
0.00833,0.00030404
0.008332,0.00033444
0.008334,0.00036789
0.008336,0.00040468
0.008338,0.00044514
0.00834,0.00048966
0.008342,0.00053862
0.008344,0.00059249
0.008346,0.00029624
0.008348,0.00032587
0.00835,0.00035845
0.008352,7.886e-05
0.008354,8.6746e-05
0.008356,9.542e-05
0.008358,0.00010496
0.00836,0.00015744
0.008362,0.00017319
0.008364,0.00019051
0.008366,0.00020956
0.008368,0.00023051
0.00837,0.00025356
0.008372,0.00027892
0.008374,0.00030681
0.008376,0.00033749
0.008378,0.00037124
0.00838,0.00040837
0.008382,0.00044921
0.008384,0.00049413
0.008386,0.00054354
0.008388,0.00059789
0.00839,0.00029895
0.008392,0.00032884
0.008394,0.00036172
0.008396,0.0003979
0.008398,0.00043769
0.0084,0.00048146
0.008402,0.0005296
0.008404,0.0002648
0.008406,0.00029128
0.008408,0.00032041
0.00841,0.00035245
0.008412,0.00038769
0.008414,0.00042646
0.008416,9.3822e-05
0.008418,0.0001032
0.00842,5.1602e-05
0.008422,5.6762e-05
0.008424,8.5144e-05
0.008426,0.00012772
0.008428,0.00019157
0.00843,4.2146e-05
0.008432,6.3219e-05
0.008434,6.9541e-05
0.008436,0.00010431
0.008438,0.00015647
0.00844,0.00017211
0.008442,0.00018933
0.008444,0.00020826
0.008446,0.00022908
0.008448,0.00025199
0.00845,0.00027719
0.008452,0.00030491
0.008454,0.0003354
0.008456,0.00036894
0.008458,0.00040584
0.00846,0.00044642
0.008462,0.00049106
0.008464,0.00054017
0.008466,0.00059418
0.008468,0.00029709
0.00847,0.0003268
0.008472,0.00035948
0.008474,0.00039543
0.008476,0.00043497
0.008478,0.00047847
0.00848,0.00052632
0.008482,0.00011579
0.008484,0.00012737
0.008486,6.3684e-05
0.008488,7.0053e-05
0.00849,0.00010508
0.008492,0.00015762
0.008494,0.00017338
0.008496,0.00019072
0.008498,0.00020979
0.0085,4.6154e-05
0.008502,6.9231e-05
0.008504,7.6154e-05
0.008506,0.00011423
0.008508,0.00017135
0.00851,0.00018848
0.008512,0.00020733
0.008514,4.5612e-05
0.008516,6.8419e-05
0.008518,7.5261e-05
0.00852,0.00011289
0.008522,0.00016934
0.008524,0.00018627
0.008526,0.0002049
0.008528,0.00022539
0.00853,0.00024793
0.008532,0.00027272
0.008534,0.00029999
0.008536,0.00032999
0.008538,0.00036299
0.00854,0.00039929
0.008542,0.00043921
0.008544,0.00048314
0.008546,0.00053145
0.008548,0.00058459
0.00855,0.0002923
0.008552,0.00032153
0.008554,0.00035368
0.008556,7.7809e-05
0.008558,8.559e-05
0.00856,9.4149e-05
0.008562,0.00010356
0.008564,0.00015535
0.008566,0.00017088
0.008568,0.00018797
0.00857,0.00020677
0.008572,0.00022744
0.008574,0.00025019
0.008576,0.00027521
0.008578,0.00030273
0.00858,0.000333
0.008582,0.0003663
0.008584,0.00040293
0.008586,0.00044322
0.008588,0.00048754
0.00859,0.00010726
0.008592,0.00011799
0.008594,5.8993e-05
0.008596,6.4892e-05
0.008598,9.7338e-05
0.0086,0.00014601
0.008602,0.00016061
0.008604,0.00017667
0.008606,0.00019434
0.008608,0.00021377
0.00861,0.00023515
0.008612,0.00025866
0.008614,0.00028453
0.008616,0.00031298
0.008618,0.00034428
0.00862,0.00037871
0.008622,0.00041658
0.008624,0.00045823
0.008626,0.00050406
0.008628,0.00055446
0.00863,0.00060991
0.008632,0.00030495
0.008634,0.00033545
0.008636,7.3799e-05
0.008638,8.1179e-05
0.00864,8.9297e-05
0.008642,9.8226e-05
0.008644,0.00014734
0.008646,0.00016207
0.008648,0.00017828
0.00865,0.00019611
0.008652,0.00021572
0.008654,0.00023729
0.008656,0.00026102
0.008658,0.00028712
0.00866,0.00031584
0.008662,0.00034742
0.008664,0.00038216
0.008666,0.00042038
0.008668,0.00046242
0.00867,0.00050866
0.008672,0.00055952
0.008674,0.00061547
0.008676,0.00030774
0.008678,6.7702e-05
0.00868,7.4472e-05
0.008682,8.192e-05
0.008684,9.0112e-05
0.008686,0.00013517
0.008688,0.00014868
0.00869,0.00016355
0.008692,3.5982e-05
0.008694,5.3972e-05
0.008696,5.937e-05
0.008698,8.9054e-05
0.0087,0.00013358
0.008702,0.00014694
0.008704,0.00016163
0.008706,0.0001778
0.008708,0.00019558
0.00871,0.00021513
0.008712,0.00023665
0.008714,0.00026031
0.008716,0.00028634
0.008718,0.00031498
0.00872,0.00034648
0.008722,0.00038112
0.008724,0.00041924
0.008726,0.00046116
0.008728,0.00050728
0.00873,0.0001116
0.008732,0.00012276
0.008734,6.138e-05
0.008736,6.7518e-05
0.008738,0.00010128
0.00874,0.00015192
0.008742,0.00016711
0.008744,0.00018382
0.008746,0.0002022
0.008748,0.00022242
0.00875,4.8933e-05
0.008752,7.3399e-05
0.008754,8.0739e-05
0.008756,0.00012111
0.008758,3.6332e-05
0.00876,5.4499e-05
0.008762,5.9949e-05
0.008764,8.9923e-05
0.008766,0.00013488
0.008768,0.00014837
0.00877,0.00016321
0.008772,0.00017953
0.008774,0.00019748
0.008776,0.00021723
0.008778,0.00023896
0.00878,0.00026285
0.008782,0.00028914
0.008784,0.00031805
0.008786,0.00034985
0.008788,0.00038484
0.00879,0.00042332
0.008792,0.00046566
0.008794,0.00051222
0.008796,0.00056344
0.008798,0.00028172
0.0088,0.00030989
0.008802,0.00034088
0.008804,0.00037497
0.008806,0.00041247
0.008808,0.00045372
0.00881,0.00049909
0.008812,0.00024954
0.008814,0.0002745
0.008816,0.00030195
0.008818,0.00033214
0.00882,0.00036536
0.008822,8.0379e-05
0.008824,8.8417e-05
0.008826,4.4208e-05
0.008828,4.8629e-05
0.00883,7.2944e-05
0.008832,0.00010942
0.008834,0.00016412
0.008836,0.00018054
0.008838,0.00019859
0.00884,0.00021845
0.008842,0.00024029
0.008844,0.00026432
0.008846,0.00029075
0.008848,0.00031983
0.00885,0.00035181
0.008852,0.00038699
0.008854,0.00042569
0.008856,0.00046826
0.008858,0.00051509
0.00886,0.0005666
0.008862,0.0002833
0.008864,0.00031163
0.008866,6.8558e-05
0.008868,7.5414e-05
0.00887,8.2956e-05
0.008872,9.1251e-05
0.008874,0.00013688
0.008876,0.00015056
0.008878,0.00016562
0.00888,0.00018218
0.008882,0.0002004
0.008884,0.00022044
0.008886,0.00024249
0.008888,0.00026673
0.00889,0.00029341
0.008892,0.00032275
0.008894,0.00035502
0.008896,0.00039053
0.008898,0.00042958
0.0089,0.00047254
0.008902,0.00010396
0.008904,0.00011435
0.008906,5.7177e-05
0.008908,6.2894e-05
0.00891,9.4342e-05
0.008912,0.00014151
0.008914,0.00015566
0.008916,0.00017123
0.008918,0.00018835
0.00892,4.1438e-05
0.008922,6.2157e-05
0.008924,6.8372e-05
0.008926,0.00010256
0.008928,0.00015384
0.00893,0.00016922
0.008932,0.00018614
0.008934,0.00020476
0.008936,0.00022523
0.008938,0.00024776
0.00894,0.00027253
0.008942,0.00029979
0.008944,0.00032976
0.008946,0.00036274
0.008948,0.00039901
0.00895,8.7783e-05
0.008952,9.6562e-05
0.008954,4.8281e-05
0.008956,5.3109e-05
0.008958,7.9663e-05
0.00896,0.00011949
0.008962,0.00013144
0.008964,0.00014459
0.008966,0.00015905
0.008968,0.00017495
0.00897,0.00019245
0.008972,0.00021169
0.008974,0.00023286
0.008976,0.00025615
0.008978,0.00028176
0.00898,6.1988e-05
0.008982,6.8187e-05
0.008984,7.5005e-05
0.008986,8.2506e-05
0.008988,0.00012376
0.00899,0.00013613
0.008992,0.00014975
0.008994,0.00016472
0.008996,3.6239e-05
0.008998,5.4359e-05
0.009,5.9794e-05
0.009002,8.9692e-05
0.009004,0.00013454
0.009006,0.00014799
0.009008,0.00016279
0.00901,0.00017907
0.009012,0.00019698
0.009014,0.00021667
0.009016,0.00023834
0.009018,0.00026218
0.00902,5.7679e-05
0.009022,8.6518e-05
0.009024,4.3259e-05
0.009026,6.4888e-05
0.009028,9.7333e-05
0.00903,0.000146
0.009032,0.0001606
0.009034,0.00017666
0.009036,0.00019432
0.009038,0.00021376
0.00904,0.00023513
0.009042,0.00025865
0.009044,0.00028451
0.009046,0.00031296
0.009048,0.00034426
0.00905,0.00037868
0.009052,8.331e-05
0.009054,9.1641e-05
0.009056,4.5821e-05
0.009058,5.0403e-05
0.00906,7.5604e-05
0.009062,0.00011341
0.009064,0.00017011
0.009066,0.00018712
0.009068,0.00020583
0.00907,0.00022642
0.009072,0.00024906
0.009074,0.00027396
0.009076,0.00030136
0.009078,0.0003315
0.00908,0.00036464
0.009082,0.00040111
0.009084,0.00044122
0.009086,0.00048534
0.009088,0.00053388
0.00909,0.00026694
0.009092,0.00029363
0.009094,0.000323
0.009096,0.00035529
0.009098,7.8165e-05
0.0091,8.5981e-05
0.009102,4.2991e-05
0.009104,4.729e-05
0.009106,7.0935e-05
0.009108,0.0001064
0.00911,3.1921e-05
0.009112,4.7881e-05
0.009114,5.2669e-05
0.009116,7.9003e-05
0.009118,0.00011851
0.00912,0.00017776
0.009122,0.00019553
0.009124,0.00021509
0.009126,0.0002366
0.009128,5.2051e-05
0.00913,5.7256e-05
0.009132,6.2982e-05
0.009134,6.928e-05
0.009136,0.00010392
0.009138,0.00015588
0.00914,0.00017147
0.009142,0.00018861
0.009144,0.00020748
0.009146,0.00022822
0.009148,0.00025105
0.00915,0.00027615
0.009152,0.00030377
0.009154,0.00033414
0.009156,0.00036756
0.009158,8.0862e-05
0.00916,4.0431e-05
0.009162,4.4474e-05
0.009164,4.8922e-05
0.009166,5.3814e-05
0.009168,8.0721e-05
0.00917,0.00012108
0.009172,0.00013319
0.009174,0.00014651
0.009176,0.00016116
0.009178,0.00017728
0.00918,0.000195
0.009182,0.0002145
0.009184,0.00023595
0.009186,0.00025955
0.009188,0.0002855
0.00919,6.2811e-05
0.009192,6.9092e-05
0.009194,7.6001e-05
0.009196,8.3601e-05
0.009198,0.0001254
0.0092,0.00013794
0.009202,0.00015174
0.009204,0.00016691
0.009206,0.0001836
0.009208,4.0392e-05
0.00921,6.0588e-05
0.009212,6.6647e-05
0.009214,9.997e-05
0.009216,0.00014996
0.009218,0.00016495
0.00922,0.00018145
0.009222,0.00019959
0.009224,4.391e-05
0.009226,4.8301e-05
0.009228,5.3131e-05
0.00923,5.8444e-05
0.009232,8.7666e-05
0.009234,0.0001315
0.009236,0.00014465
0.009238,0.00015911
0.00924,3.5005e-05
0.009242,3.8506e-05
0.009244,4.2356e-05
0.009246,4.6592e-05
0.009248,6.9888e-05
0.00925,0.00010483
0.009252,0.00015725
0.009254,0.00017297
0.009256,0.00019027
0.009258,0.0002093
0.00926,0.00023023
0.009262,0.00025325
0.009264,0.00027857
0.009266,0.00030643
0.009268,0.00033707
0.00927,0.00037078
0.009272,0.00040786
0.009274,0.00044865
0.009276,0.00049351
0.009278,0.00024676
0.00928,0.00027143
0.009282,0.00029857
0.009284,0.00032843
0.009286,7.2255e-05
0.009288,2.1676e-05
0.00929,3.2515e-05
0.009292,4.8772e-05
0.009294,7.3158e-05
0.009296,0.00010974
0.009298,0.00016461
0.0093,0.00018107
0.009302,0.00019917
0.009304,0.00021909
0.009306,0.000241
0.009308,0.0002651
0.00931,0.00029161
0.009312,0.00032077
0.009314,0.00035285
0.009316,0.00038813
0.009318,0.00042694
0.00932,0.00046964
0.009322,0.00023482
0.009324,5.166e-05
0.009326,5.6826e-05
0.009328,6.2509e-05
0.00933,6.876e-05
0.009332,0.00010314
0.009334,0.00015471
0.009336,0.00017018
0.009338,0.0001872
0.00934,0.00020592
0.009342,0.00022651
0.009344,0.00024916
0.009346,0.00027408
0.009348,0.00030149
0.00935,0.00033163
0.009352,0.0003648
0.009354,0.00040128
0.009356,0.0004414
0.009358,0.00048555
0.00936,0.00010682
0.009362,0.0001175
0.009364,5.8751e-05
0.009366,6.4626e-05
0.009368,9.6939e-05
0.00937,0.00014541
0.009372,0.00015995
0.009374,0.00017594
0.009376,0.00019354
0.009378,0.00021289
0.00938,0.00023418
0.009382,5.152e-05
0.009384,5.6672e-05
0.009386,6.2339e-05
0.009388,6.8573e-05
0.00939,0.00010286
0.009392,0.00015429
0.009394,0.00016972
0.009396,0.00018669
0.009398,0.00020536
0.0094,0.0002259
0.009402,0.00024849
0.009404,0.00027333
0.009406,0.00030067
0.009408,0.00033073
0.00941,7.2761e-05
0.009412,8.0038e-05
0.009414,8.8041e-05
0.009416,9.6845e-05
0.009418,0.00014527
0.00942,0.00015979
0.009422,0.00017577
0.009424,0.00019335
0.009426,4.2537e-05
0.009428,6.3806e-05
0.00943,7.0187e-05
0.009432,0.00010528
0.009434,0.00015792
0.009436,0.00017371
0.009438,0.00019108
0.00944,0.00021019
0.009442,0.00023121
0.009444,5.0866e-05
0.009446,5.5953e-05
0.009448,6.1548e-05
0.00945,6.7703e-05
0.009452,0.00010155
0.009454,0.00015233
0.009456,0.00016757
0.009458,0.00018432
0.00946,0.00020275
0.009462,4.4606e-05
0.009464,4.9066e-05
0.009466,5.3973e-05
0.009468,5.937e-05
0.00947,8.9056e-05
0.009472,2.6717e-05
0.009474,2.9388e-05
0.009476,3.2327e-05
0.009478,4.8491e-05
0.00948,7.2736e-05
0.009482,0.0001091
0.009484,0.00016366
0.009486,0.00018002
0.009488,0.00019802
0.00949,0.00021783
0.009492,0.00023961
0.009494,0.00026357
0.009496,0.00028993
0.009498,6.3784e-05
0.0095,7.0162e-05
0.009502,7.7179e-05
0.009504,8.4897e-05
0.009506,2.5469e-05
0.009508,3.8203e-05
0.00951,4.2024e-05
0.009512,6.3036e-05
0.009514,9.4554e-05
0.009516,0.00014183
0.009518,0.00015601
0.00952,0.00017161
0.009522,0.00018878
0.009524,0.00020765
0.009526,0.00022842
0.009528,0.00025126
0.00953,0.00027639
0.009532,0.00030403
0.009534,0.00033443
0.009536,0.00036787
0.009538,0.00040466
0.00954,0.00044512
0.009542,9.7927e-05
0.009544,4.8964e-05
0.009546,5.386e-05
0.009548,5.9246e-05
0.00955,6.5171e-05
0.009552,9.7756e-05
0.009554,0.00014663
0.009556,0.0001613
0.009558,0.00017743
0.00956,0.00019517
0.009562,0.00021469
0.009564,0.00023616
0.009566,0.00025977
0.009568,0.00028575
0.00957,0.00031432
0.009572,0.00034576
0.009574,0.00038033
0.009576,0.00041836
0.009578,0.0004602
0.00958,0.00050622
0.009582,0.00055684
0.009584,0.00061253
0.009586,0.00030626
0.009588,0.00033689
0.00959,0.00037058
0.009592,0.00040764
0.009594,0.0004484
0.009596,0.00049324
0.009598,0.00054256
0.0096,0.00059682
0.009602,0.0001313
0.009604,6.565e-05
0.009606,7.2215e-05
0.009608,7.9437e-05
0.00961,8.738e-05
0.009612,0.00013107
0.009614,0.00014418
0.009616,0.0001586
0.009618,0.00017446
0.00962,0.0001919
0.009622,0.00021109
0.009624,0.0002322
0.009626,0.00025542
0.009628,0.00028096
0.00963,0.00030906
0.009632,0.00033996
0.009634,0.00037396
0.009636,0.00041136
0.009638,0.00045249
0.00964,0.00049774
0.009642,0.00054751
0.009644,0.00060227
0.009646,0.00066249
0.009648,0.00072874
0.00965,0.00016032
0.009652,3.5271e-05
0.009654,5.2907e-05
0.009656,7.936e-05
0.009658,0.00011904
0.00966,0.00013094
0.009662,0.00014404
0.009664,0.00015844
0.009666,0.00017429
0.009668,0.00019172
0.00967,0.00021089
0.009672,0.00023198
0.009674,0.00025517
0.009676,0.00028069
0.009678,0.00030876
0.00968,0.00033964
0.009682,0.0003736
0.009684,0.00041096
0.009686,0.00020548
0.009688,0.00022603
0.00969,0.00024863
0.009692,0.00027349
0.009694,0.00030084
0.009696,0.00033093
0.009698,0.00036402
0.0097,0.00040042
0.009702,0.00044046
0.009704,0.00048451
0.009706,0.00053296
0.009708,0.00058626
0.00971,0.00029313
0.009712,0.00032244
0.009714,0.00035469
0.009716,0.00039015
0.009718,0.00042917
0.00972,0.00047209
0.009722,0.00051929
0.009724,0.00025965
0.009726,0.00028561
0.009728,0.00031417
0.00973,0.00034559
0.009732,0.00038015
0.009734,0.00041816
0.009736,9.1996e-05
0.009738,0.0001012
0.00974,5.0598e-05
0.009742,5.5658e-05
0.009744,8.3487e-05
0.009746,0.00012523
0.009748,0.00013775
0.00975,0.00015153
0.009752,0.00016668
0.009754,0.00018335
0.009756,0.00020168
0.009758,0.00022185
0.00976,0.00024404
0.009762,0.00026844
0.009764,0.00029529
0.009766,6.4963e-05
0.009768,7.1459e-05
0.00977,7.8605e-05
0.009772,8.6465e-05
0.009774,0.0001297
0.009776,0.00014267
0.009778,0.00015693
0.00978,0.00017263
0.009782,0.00018989
0.009784,0.00020888
0.009786,0.00022977
0.009788,0.00025274
0.00979,0.00027802
0.009792,0.00030582
0.009794,0.0003364
0.009796,0.00037004
0.009798,0.00040705
0.0098,0.00044775
0.009802,0.00049253
0.009804,0.00024626
0.009806,0.00027089
0.009808,0.00029798
0.00981,0.00032778
0.009812,0.00036056
0.009814,7.9322e-05
0.009816,8.7254e-05
0.009818,4.3627e-05
0.00982,4.799e-05
0.009822,7.1985e-05
0.009824,0.00010798
0.009826,0.00011878
0.009828,0.00013065
0.00983,0.00014372
0.009832,0.00015809
0.009834,0.0001739
0.009836,0.00019129
0.009838,0.00021042
0.00984,0.00023146
0.009842,5.0921e-05
0.009844,7.6381e-05
0.009846,8.402e-05
0.009848,0.00012603
0.00985,0.00013863
0.009852,0.0001525
0.009854,0.00016775
0.009856,0.00018452
0.009858,0.00020297
0.00986,0.00022327
0.009862,0.0002456
0.009864,0.00027016
0.009866,0.00029717
0.009868,0.00032689
0.00987,0.00035958
0.009872,7.9107e-05
0.009874,8.7018e-05
0.009876,4.3509e-05
0.009878,4.786e-05
0.00988,7.1789e-05
0.009882,0.00010768
0.009884,0.00011845
0.009886,0.0001303
0.009888,0.00014333
0.00989,3.1532e-05
0.009892,4.7298e-05
0.009894,5.2028e-05
0.009896,7.8042e-05
0.009898,0.00011706
0.0099,0.00012877
0.009902,0.00014165
0.009904,0.00015581
0.009906,0.00017139
0.009908,0.00018853
0.00991,0.00020738
0.009912,0.00022812
0.009914,0.00025093
0.009916,0.00027603
0.009918,0.00030363
0.00992,0.00033399
0.009922,0.00036739
0.009924,0.00040413
0.009926,0.00044455
0.009928,4.4455e-05
0.00993,4.89e-05
0.009932,5.379e-05
0.009934,5.9169e-05
0.009936,6.5086e-05
0.009938,7.1595e-05
0.00994,0.00010739
0.009942,0.00011813
0.009944,0.00012994
0.009946,0.00014294
0.009948,0.00015723
0.00995,0.00017296
0.009952,0.00019025
0.009954,0.00020928
0.009956,0.0002302
0.009958,0.00025322
0.00996,0.00027855
0.009962,0.0003064
0.009964,0.00033704
0.009966,0.00037075
0.009968,8.1564e-05
0.00997,8.9721e-05
0.009972,4.486e-05
0.009974,4.9346e-05
0.009976,7.4019e-05
0.009978,0.00011103
0.00998,0.00012213
0.009982,0.00013435
0.009984,0.00014778
0.009986,3.2512e-05
0.009988,4.8767e-05
0.00999,5.3644e-05
0.009992,8.0466e-05
0.009994,0.0001207
0.009996,0.00013277
0.009998,0.00014605
0.01,0.00016065
0.010002,3.5343e-05
0.010004,5.3015e-05
0.010006,5.8316e-05
0.010008,8.7474e-05
0.01001,0.00013121
0.010012,0.00014433
0.010014,3.1753e-05
0.010016,4.763e-05
0.010018,5.2393e-05
0.01002,7.8589e-05
0.010022,0.00011788
0.010024,0.00012967
0.010026,0.00014264
0.010028,0.0001569
0.01003,0.00017259
0.010032,0.00018985
0.010034,0.00020884
0.010036,0.00022972
0.010038,0.00025269
0.01004,0.00027796
0.010042,0.00030576
0.010044,0.00033634
0.010046,7.3994e-05
0.010048,8.1393e-05
0.01005,4.0697e-05
0.010052,4.4766e-05
0.010054,6.7149e-05
0.010056,0.00010072
0.010058,0.00015109
0.01006,0.00016619
0.010062,0.00018281
0.010064,0.0002011
0.010066,4.4241e-05
0.010068,4.8665e-05
0.01007,5.3532e-05
0.010072,5.8885e-05
0.010074,8.8327e-05
0.010076,0.00013249
0.010078,0.00014574
0.01008,0.00016031
0.010082,0.00017635
0.010084,0.00019398
0.010086,0.00021338
0.010088,0.00023472
0.01009,0.00025819
0.010092,0.00028401
0.010094,0.00031241
0.010096,0.00034365
0.010098,0.00037801
0.0101,0.00041581
0.010102,0.00045739
0.010104,0.0002287
0.010106,0.00025157
0.010108,0.00027672
0.01011,0.0003044
0.010112,6.6967e-05
0.010114,7.3664e-05
0.010116,8.103e-05
0.010118,8.9133e-05
0.01012,0.0001337
0.010122,0.00014707
0.010124,0.00016178
0.010126,3.5591e-05
0.010128,5.3386e-05
0.01013,5.8725e-05
0.010132,8.8087e-05
0.010134,0.00013213
0.010136,0.00014534
0.010138,0.00015988
0.01014,0.00017587
0.010142,3.8691e-05
0.010144,5.8036e-05
0.010146,6.384e-05
0.010148,9.5759e-05
0.01015,0.00014364
0.010152,0.000158
0.010154,0.0001738
0.010156,0.00019118
0.010158,0.0002103
0.01016,0.00023133
0.010162,0.00025447
0.010164,0.00027991
0.010166,0.0003079
0.010168,6.7739e-05
0.01017,7.4513e-05
0.010172,8.1964e-05
0.010174,9.016e-05
0.010176,0.00013524
0.010178,0.00014876
0.01018,0.00016364
0.010182,0.00018
0.010184,0.00019801
0.010186,0.00021781
0.010188,0.00023959
0.01019,0.00026355
0.010192,0.0002899
0.010194,0.00031889
0.010196,0.00035078
0.010198,0.00038586
0.0102,0.00042444
0.010202,0.00046689
0.010204,0.00023344
0.010206,0.00025679
0.010208,0.00028247
0.01021,0.00031071
0.010212,0.00034178
0.010214,0.00037596
0.010216,8.2712e-05
0.010218,9.0983e-05
0.01022,4.5491e-05
0.010222,5.0041e-05
0.010224,7.5061e-05
0.010226,0.00011259
0.010228,0.00012385
0.01023,0.00013624
0.010232,0.00014986
0.010234,3.2969e-05
0.010236,4.9454e-05
0.010238,5.4399e-05
0.01024,8.1598e-05
0.010242,0.0001224
0.010244,0.00013464
0.010246,0.0001481
0.010248,0.00016291
0.01025,0.0001792
0.010252,0.00019712
0.010254,0.00021683
0.010256,0.00023852
0.010258,0.00026237
0.01026,0.00028861
0.010262,0.00031747
0.010264,0.00034921
0.010266,7.6827e-05
0.010268,8.451e-05
0.01027,4.2255e-05
0.010272,4.648e-05
0.010274,6.9721e-05
0.010276,0.00010458
0.010278,0.00015687
0.01028,3.4512e-05
0.010282,3.7963e-05
0.010284,4.1759e-05
0.010286,4.5935e-05
0.010288,6.8903e-05
0.01029,0.00010335
0.010292,0.00015503
0.010294,0.00017053
0.010296,0.00018759
0.010298,0.00020635
0.0103,0.00022698
0.010302,0.00024968
0.010304,0.00027465
0.010306,0.00030211
0.010308,0.00033232
0.01031,0.00036555
0.010312,0.00040211
0.010314,0.00044232
0.010316,0.00022116
0.010318,0.00024328
0.01032,0.0002676
0.010322,0.00029436
0.010324,6.476e-05
0.010326,7.1236e-05
0.010328,7.836e-05
0.01033,8.6196e-05
0.010332,0.00012929
0.010334,0.00014222
0.010336,0.00015645
0.010338,0.00017209
0.01034,3.786e-05
0.010342,5.679e-05
0.010344,6.2469e-05
0.010346,9.3703e-05
0.010348,0.00014055
0.01035,0.00015461
0.010352,0.00017007
0.010354,0.00018708
0.010356,0.00020579
0.010358,0.00022636
0.01036,4.98e-05
0.010362,5.478e-05
0.010364,6.0258e-05
0.010366,6.6284e-05
0.010368,9.9426e-05
0.01037,0.00014914
0.010372,0.00016405
0.010374,0.00018046
0.010376,0.0001985
0.010378,0.00021835
0.01038,0.00024019
0.010382,5.2842e-05
0.010384,5.8126e-05
0.010386,6.3939e-05
0.010388,7.0332e-05
0.01039,0.0001055
0.010392,2.321e-05
0.010394,3.4815e-05
0.010396,3.8296e-05
0.010398,5.7444e-05
0.0104,8.6166e-05
0.010402,0.00012925
0.010404,0.00014217
0.010406,0.00015639
0.010408,0.00017203
0.01041,0.00018923
0.010412,4.1631e-05
0.010414,4.5795e-05
0.010416,5.0374e-05
0.010418,5.5411e-05
0.01042,8.3117e-05
0.010422,0.00012468
0.010424,0.00013714
0.010426,0.00015086
0.010428,0.00016594
0.01043,0.00018254
0.010432,0.00020079
0.010434,0.00022087
0.010436,0.00024296
0.010438,0.00026725
0.01044,0.00029398
0.010442,0.00032338
0.010444,0.00035571
0.010446,0.00039129
0.010448,0.00043041
0.01045,0.00047346
0.010452,0.00023673
0.010454,5.208e-05
0.010456,1.5624e-05
0.010458,4.6872e-06
0.01046,1.4062e-06
0.010462,2.1092e-06
0.010464,3.1639e-06
0.010466,4.7458e-06
0.010468,7.1187e-06
0.01047,1.0678e-05
0.010472,1.6017e-05
0.010474,2.4026e-05
0.010476,3.6038e-05
0.010478,5.4058e-05
0.01048,8.1086e-05
0.010482,0.00012163
0.010484,0.00013379
0.010486,0.00014717
0.010488,0.00016189
0.01049,0.00017808
0.010492,0.00019589
0.010494,0.00021547
0.010496,0.00023702
0.010498,0.00026072
0.0105,0.0002868
0.010502,0.00031548
0.010504,0.00034702
0.010506,7.6345e-05
0.010508,2.2904e-05
0.01051,3.4355e-05
0.010512,5.1533e-05
0.010514,7.7299e-05
0.010516,0.00011595
0.010518,0.00017392
0.01052,0.00019132
0.010522,0.00021045
0.010524,0.00023149
0.010526,5.0928e-05
0.010528,5.6021e-05
0.01053,6.1623e-05
0.010532,6.7786e-05
0.010534,0.00010168
0.010536,0.00015252
0.010538,0.00016777
0.01054,0.00018455
0.010542,0.000203
0.010544,0.0002233
0.010546,0.00024563
0.010548,0.00027019
0.01055,0.00029721
0.010552,0.00032694
0.010554,0.00035963
0.010556,0.00039559
0.010558,0.00043515
0.01056,0.00021758
0.010562,0.00023933
0.010564,0.00026327
0.010566,0.00028959
0.010568,0.00031855
0.01057,0.00035041
0.010572,0.00038545
0.010574,8.4799e-05
0.010576,9.3278e-05
0.010578,4.6639e-05
0.01058,5.1303e-05
0.010582,7.6955e-05
0.010584,0.00011543
0.010586,0.00012698
0.010588,0.00013967
0.01059,0.00015364
0.010592,0.000169
0.010594,0.0001859
0.010596,0.0002045
0.010598,0.00022494
0.0106,0.00024744
0.010602,0.00027218
0.010604,5.988e-05
0.010606,6.5868e-05
0.010608,7.2455e-05
0.01061,7.9701e-05
0.010612,0.00011955
0.010614,0.00013151
0.010616,2.8931e-05
0.010618,4.3397e-05
0.01062,4.7737e-05
0.010622,7.1605e-05
0.010624,0.00010741
0.010626,0.00011815
0.010628,0.00012996
0.01063,0.00014296
0.010632,0.00015726
0.010634,0.00017298
0.010636,0.00019028
0.010638,0.00020931
0.01064,0.00023024
0.010642,0.00025326
0.010644,0.00027859
0.010646,6.1289e-05
0.010648,6.7418e-05
0.01065,7.416e-05
0.010652,8.1576e-05
0.010654,0.00012236
0.010656,0.0001346
0.010658,0.00014806
0.01066,0.00016287
0.010662,0.00017915
0.010664,0.00019707
0.010666,4.3355e-05
0.010668,4.7691e-05
0.01067,5.246e-05
0.010672,5.7706e-05
0.010674,8.6558e-05
0.010676,0.00012984
0.010678,0.00014282
0.01068,0.0001571
0.010682,0.00017281
0.010684,0.0001901
0.010686,0.0002091
0.010688,0.00023002
0.01069,0.00025302
0.010692,0.00027832
0.010694,0.00030615
0.010696,0.00033677
0.010698,0.00037044
0.0107,0.00040749
0.010702,0.00044823
0.010704,0.00022412
0.010706,0.00024653
0.010708,0.00027118
0.01071,0.0002983
0.010712,0.00032813
0.010714,0.00036094
0.010716,7.9407e-05
0.010718,8.7348e-05
0.01072,4.3674e-05
0.010722,4.8042e-05
0.010724,7.2062e-05
0.010726,0.00010809
0.010728,0.0001189
0.01073,0.00013079
0.010732,0.00014387
0.010734,0.00015826
0.010736,0.00017409
0.010738,0.00019149
0.01074,0.00021064
0.010742,0.00023171
0.010744,0.00025488
0.010746,0.00028037
0.010748,6.1681e-05
0.01075,6.7849e-05
0.010752,7.4634e-05
0.010754,8.2097e-05
0.010756,0.00012315
0.010758,2.7092e-05
0.01076,4.0638e-05
0.010762,4.4702e-05
0.010764,6.7053e-05
0.010766,0.00010058
0.010768,0.00015087
0.01077,0.00016596
0.010772,0.00018255
0.010774,0.00020081
0.010776,0.00022089
0.010778,0.00024298
0.01078,0.00026727
0.010782,0.000294
0.010784,0.0003234
0.010786,0.00035574
0.010788,0.00039131
0.01079,0.00043045
0.010792,0.00021522
0.010794,0.00023674
0.010796,0.00026042
0.010798,5.7292e-05
0.0108,6.3021e-05
0.010802,6.9324e-05
0.010804,7.6256e-05
0.010806,0.00011438
0.010808,0.00012582
0.01081,0.0001384
0.010812,0.00015225
0.010814,0.00016747
0.010816,0.00018422
0.010818,0.00020264
0.01082,0.0002229
0.010822,0.00024519
0.010824,0.00026971
0.010826,0.00029668
0.010828,0.00032635
0.01083,0.00035899
0.010832,7.8977e-05
0.010834,8.6875e-05
0.010836,4.3437e-05
0.010838,4.7781e-05
0.01084,7.1672e-05
0.010842,0.00010751
0.010844,0.00011826
0.010846,0.00013008
0.010848,2.8618e-05
0.01085,4.2928e-05
0.010852,4.722e-05
0.010854,7.0831e-05
0.010856,0.00010625
0.010858,0.00015937
0.01086,0.00017531
0.010862,0.00019284
0.010864,4.2424e-05
0.010866,4.6666e-05
0.010868,5.1333e-05
0.01087,5.6466e-05
0.010872,8.47e-05
0.010874,0.00012705
0.010876,0.00013975
0.010878,0.00015373
0.01088,3.3821e-05
0.010882,3.7203e-05
0.010884,4.0923e-05
0.010886,4.5015e-05
0.010888,6.7523e-05
0.01089,0.00010128
0.010892,0.00015193
0.010894,0.00016712
0.010896,0.00018383
0.010898,0.00020221
0.0109,0.00022243
0.010902,0.00024468
0.010904,0.00026915
0.010906,0.00029606
0.010908,0.00032567
0.01091,0.00035823
0.010912,0.00039406
0.010914,0.00043346
0.010916,0.00021673
0.010918,0.0002384
0.01092,5.2449e-05
0.010922,7.8674e-05
0.010924,3.9337e-05
0.010926,5.9005e-05
0.010928,8.8508e-05
0.01093,0.00013276
0.010932,0.00014604
0.010934,3.2128e-05
0.010936,4.8192e-05
0.010938,5.3012e-05
0.01094,7.9518e-05
0.010942,2.3855e-05
0.010944,3.5783e-05
0.010946,3.9361e-05
0.010948,5.9042e-05
0.01095,8.8563e-05
0.010952,0.00013284
0.010954,0.00014613
0.010956,0.00016074
0.010958,0.00017682
0.01096,0.0001945
0.010962,0.00021395
0.010964,0.00023534
0.010966,0.00025888
0.010968,0.00028476
0.01097,0.00031324
0.010972,6.8913e-05
0.010974,7.5804e-05
0.010976,8.3384e-05
0.010978,9.1723e-05
0.01098,0.00013758
0.010982,0.00015134
0.010984,0.00016648
0.010986,0.00018312
0.010988,0.00020144
0.01099,4.4316e-05
0.010992,6.6474e-05
0.010994,7.3122e-05
0.010996,0.00010968
0.010998,0.00012065
0.011,0.00013272
0.011002,0.00014599
0.011004,0.00016059
0.011006,0.00017664
0.011008,0.00019431
0.01101,0.00021374
0.011012,0.00023511
0.011014,0.00025863
0.011016,0.00028449
0.011018,0.00031294
0.01102,0.00034423
0.011022,0.00037865
0.011024,0.00041652
0.011026,0.00045817
0.011028,4.5817e-05
0.01103,5.0399e-05
0.011032,5.5439e-05
0.011034,6.0982e-05
0.011036,6.7081e-05
0.011038,7.3789e-05
0.01104,0.00011068
0.011042,0.00012175
0.011044,2.6785e-05
0.011046,4.0178e-05
0.011048,4.4196e-05
0.01105,6.6294e-05
0.011052,9.9441e-05
0.011054,0.00014916
0.011056,0.00016408
0.011058,0.00018048
0.01106,0.00019853
0.011062,0.00021839
0.011064,0.00024022
0.011066,0.00026425
0.011068,5.8134e-05
0.01107,6.3948e-05
0.011072,7.0343e-05
0.011074,7.7377e-05
0.011076,2.3213e-05
0.011078,3.482e-05
0.01108,3.8302e-05
0.011082,5.7452e-05
0.011084,8.6179e-05
0.011086,0.00012927
0.011088,0.00014219
0.01109,0.00015641
0.011092,0.00017206
0.011094,0.00018926
0.011096,0.00020819
0.011098,0.00022901
0.0111,0.00025191
0.011102,0.0002771
0.011104,0.00030481
0.011106,0.00033529
0.011108,0.00036882
0.01111,0.0004057
0.011112,0.00020285
0.011114,0.00022313
0.011116,4.9089e-05
0.011118,5.3998e-05
0.01112,5.9398e-05
0.011122,6.5338e-05
0.011124,9.8007e-05
0.011126,0.00014701
0.011128,0.00016171
0.01113,0.00017788
0.011132,0.00019567
0.011134,0.00021524
0.011136,0.00023676
0.011138,5.2088e-05
0.01114,5.7296e-05
0.011142,6.3026e-05
0.011144,6.9329e-05
0.011146,0.00010399
0.011148,0.00015599
0.01115,3.4318e-05
0.011152,5.1477e-05
0.011154,5.6624e-05
0.011156,8.4936e-05
0.011158,0.0001274
0.01116,2.8029e-05
0.011162,4.2043e-05
0.011164,4.6248e-05
0.011166,6.9372e-05
0.011168,0.00010406
0.01117,0.00015609
0.011172,0.00017169
0.011174,0.00018886
0.011176,0.00020775
0.011178,0.00022853
0.01118,0.00025138
0.011182,0.00027652
0.011184,6.0834e-05
0.011186,6.6917e-05
0.011188,7.3609e-05
0.01119,8.097e-05
0.011192,0.00012145
0.011194,0.0001336
0.011196,0.00014696
0.011198,0.00016166
0.0112,0.00017782
0.011202,0.0001956
0.011204,0.00021516
0.011206,0.00023668
0.011208,5.207e-05
0.01121,5.7277e-05
0.011212,6.3004e-05
0.011214,6.9305e-05
0.011216,0.00010396
0.011218,0.00011435
0.01122,0.00012579
0.011222,0.00013837
0.011224,0.0001522
0.011226,0.00016742
0.011228,0.00018417
0.01123,0.00020258
0.011232,0.00022284
0.011234,4.9025e-05
0.011236,5.3928e-05
0.011238,5.932e-05
0.01124,6.5252e-05
0.011242,9.7878e-05
0.011244,2.9364e-05
0.011246,3.23e-05
0.011248,3.553e-05
0.01125,5.3295e-05
0.011252,7.9942e-05
0.011254,0.00011991
0.011256,0.0001319
0.011258,2.9019e-05
0.01126,3.1921e-05
0.011262,3.5113e-05
0.011264,3.8624e-05
0.011266,5.7937e-05
0.011268,8.6905e-05
0.01127,2.6071e-05
0.011272,2.8679e-05
0.011274,3.1546e-05
0.011276,4.732e-05
0.011278,7.0979e-05
0.01128,0.00010647
0.011282,0.0001597
0.011284,0.00017567
0.011286,0.00019324
0.011288,4.2513e-05
0.01129,4.6764e-05
0.011292,5.1441e-05
0.011294,5.6585e-05
0.011296,8.4878e-05
0.011298,0.00012732
0.0113,0.00014005
0.011302,0.00015405
0.011304,0.00016946
0.011306,0.0001864
0.011308,0.00020504
0.01131,0.00022555
0.011312,0.0002481
0.011314,0.00027291
0.011316,0.00030021
0.011318,0.00033023
0.01132,7.265e-05
0.011322,1.5983e-05
0.011324,2.3974e-05
0.011326,7.1923e-06
0.011328,1.0788e-05
0.01133,1.6183e-05
0.011332,2.4274e-05
0.011334,3.6411e-05
0.011336,5.4617e-05
0.011338,8.1925e-05
0.01134,0.00012289
0.011342,0.00013518
0.011344,0.00014869
0.011346,0.00016356
0.011348,0.00017992
0.01135,0.00019791
0.011352,0.0002177
0.011354,0.00023947
0.011356,0.00026342
0.011358,5.7952e-05
0.01136,6.3748e-05
0.011362,7.0122e-05
0.011364,7.7135e-05
0.011366,0.0001157
0.011368,0.00012727
0.01137,0.00014
0.011372,0.000154
0.011374,0.0001694
0.011376,0.00018634
0.011378,0.00020497
0.01138,0.00022547
0.011382,0.00024802
0.011384,0.00027282
0.011386,0.0003001
0.011388,0.00033011
0.01139,0.00036312
0.011392,0.00039943
0.011394,0.00043938
0.011396,0.00048332
0.011398,0.00053165
0.0114,0.00011696
0.011402,2.5732e-05
0.011404,3.8598e-05
0.011406,5.7896e-05
0.011408,8.6845e-05
0.01141,0.00013027
0.011412,0.00014329
0.011414,0.00015762
0.011416,0.00017339
0.011418,0.00019072
0.01142,0.0002098
0.011422,0.00023078
0.011424,0.00025385
0.011426,0.00027924
0.011428,0.00030716
0.01143,0.00033788
0.011432,0.00037167
0.011434,0.00040883
0.011436,0.00044972
0.011438,0.00049469
0.01144,0.00024734
0.011442,0.00027208
0.011444,0.00029929
0.011446,0.00032922
0.011448,0.00036214
0.01145,0.00039835
0.011452,8.7637e-05
0.011454,9.6401e-05
0.011456,4.82e-05
0.011458,5.302e-05
0.01146,7.9531e-05
0.011462,0.0001193
0.011464,0.00013123
0.011466,0.00014435
0.011468,0.00015878
0.01147,0.00017466
0.011472,0.00019213
0.011474,0.00021134
0.011476,0.00023247
0.011478,0.00025572
0.01148,0.00028129
0.011482,0.00030942
0.011484,0.00034037
0.011486,0.0003744
0.011488,0.00041184
0.01149,9.0605e-05
0.011492,9.9666e-05
0.011494,4.9833e-05
0.011496,5.4816e-05
0.011498,8.2224e-05
0.0115,0.00012334
0.011502,0.00013567
0.011504,0.00014924
0.011506,0.00016416
0.011508,0.00018058
0.01151,0.00019863
0.011512,0.0002185
0.011514,0.00024035
0.011516,0.00026438
0.011518,0.00029082
0.01152,0.0003199
0.011522,0.00035189
0.011524,0.00038708
0.011526,8.5158e-05
0.011528,9.3674e-05
0.01153,4.6837e-05
0.011532,5.1521e-05
0.011534,7.7281e-05
0.011536,0.00011592
0.011538,0.00012751
0.01154,0.00014027
0.011542,0.00015429
0.011544,0.00016972
0.011546,0.00018669
0.011548,0.00020536
0.01155,0.0002259
0.011552,0.00024849
0.011554,0.00027334
0.011556,0.00030067
0.011558,0.00033074
0.01156,0.00036381
0.011562,0.00040019
0.011564,0.00044021
0.011566,9.6847e-05
0.011568,0.00010653
0.01157,5.3266e-05
0.011572,5.8592e-05
0.011574,8.7888e-05
0.011576,0.00013183
0.011578,0.00014502
0.01158,0.00015952
0.011582,0.00017547
0.011584,0.00019302
0.011586,0.00021232
0.011588,0.00023355
0.01159,0.0002569
0.011592,0.00028259
0.011594,6.2171e-05
0.011596,1.8651e-05
0.011598,2.7977e-05
0.0116,4.1965e-05
0.011602,6.2948e-05
0.011604,9.4422e-05
0.011606,0.00014163
0.011608,0.0001558
0.01161,0.00017138
0.011612,0.00018851
0.011614,0.00020736
0.011616,0.0002281
0.011618,0.00025091
0.01162,0.000276
0.011622,0.0003036
0.011624,0.00033396
0.011626,0.00036736
0.011628,0.0004041
0.01163,0.00020205
0.011632,0.00022225
0.011634,0.00024448
0.011636,0.00026893
0.011638,0.00029582
0.01164,0.0003254
0.011642,0.00035794
0.011644,0.00039373
0.011646,0.00019687
0.011648,0.00021655
0.01165,0.00023821
0.011652,0.00026203
0.011654,0.00028823
0.011656,0.00031706
0.011658,0.00034876
0.01166,7.6728e-05
0.011662,8.44e-05
0.011664,4.22e-05
0.011666,4.642e-05
0.011668,6.963e-05
0.01167,0.00010445
0.011672,0.00011489
0.011674,0.00012638
0.011676,0.00013902
0.011678,0.00015292
0.01168,0.00016821
0.011682,0.00018503
0.011684,0.00020353
0.011686,0.00022389
0.011688,0.00024628
0.01169,5.4181e-05
0.011692,5.9599e-05
0.011694,6.5559e-05
0.011696,7.2115e-05
0.011698,2.1634e-05
0.0117,3.2452e-05
0.011702,3.5697e-05
0.011704,5.3545e-05
0.011706,8.0318e-05
0.011708,0.00012048
0.01171,0.00013252
0.011712,0.00014578
0.011714,3.2071e-05
0.011716,4.8106e-05
0.011718,5.2917e-05
0.01172,7.9375e-05
0.011722,0.00011906
0.011724,0.00013097
0.011726,0.00014407
0.011728,0.00015847
0.01173,0.00017432
0.011732,0.00019175
0.011734,0.00021093
0.011736,0.00023202
0.011738,0.00025522
0.01174,0.00028074
0.011742,0.00030882
0.011744,6.794e-05
0.011746,7.4734e-05
0.011748,8.2208e-05
0.01175,9.0428e-05
0.011752,0.00013564
0.011754,0.00014921
0.011756,0.00016413
0.011758,0.00018054
0.01176,0.00019859
0.011762,0.00021845
0.011764,0.0002403
0.011766,0.00026433
0.011768,0.00029076
0.01177,0.00031984
0.011772,7.0364e-05
0.011774,7.7401e-05
0.011776,3.87e-05
0.011778,4.257e-05
0.01178,6.3856e-05
0.011782,9.5784e-05
0.011784,0.00014368
0.011786,0.00015804
0.011788,0.00017385
0.01179,0.00019123
0.011792,0.00021036
0.011794,0.00023139
0.011796,0.00025453
0.011798,0.00027998
0.0118,0.00030798
0.011802,0.00033878
0.011804,0.00037266
0.011806,0.00040992
0.011808,0.00045091
0.01181,0.00022546
0.011812,0.000248
0.011814,5.4561e-05
0.011816,6.0017e-05
0.011818,6.6018e-05
0.01182,7.262e-05
0.011822,0.00010893
0.011824,2.3965e-05
0.011826,3.5947e-05
0.011828,3.9542e-05
0.01183,5.9313e-05
0.011832,8.8969e-05
0.011834,2.6691e-05
0.011836,4.0036e-05
0.011838,4.404e-05
0.01184,6.6059e-05
0.011842,1.9818e-05
0.011844,2.9727e-05
0.011846,3.2699e-05
0.011848,4.9049e-05
0.01185,7.3574e-05
0.011852,0.00011036
0.011854,0.0001214
0.011856,0.00013354
0.011858,0.00014689
0.01186,0.00016158
0.011862,0.00017774
0.011864,0.00019551
0.011866,0.00021506
0.011868,0.00023657
0.01187,5.2045e-05
0.011872,5.7249e-05
0.011874,6.2974e-05
0.011876,6.9272e-05
0.011878,0.00010391
0.01188,0.00015586
0.011882,0.00017145
0.011884,0.00018859
0.011886,0.00020745
0.011888,0.0002282
0.01189,0.00025102
0.011892,0.00027612
0.011894,0.00030373
0.011896,0.0003341
0.011898,0.00036751
0.0119,0.00040426
0.011902,0.00020213
0.011904,0.00022235
0.011906,0.00024458
0.011908,0.00026904
0.01191,0.00029594
0.011912,6.5107e-05
0.011914,1.9532e-05
0.011916,2.9298e-05
0.011918,8.7895e-06
0.01192,1.3184e-05
0.011922,1.9776e-05
0.011924,2.9664e-05
0.011926,4.4497e-05
0.011928,6.6745e-05
0.01193,0.00010012
0.011932,0.00015018
0.011934,0.00016519
0.011936,0.00018171
0.011938,0.00019988
0.01194,0.00021987
0.011942,0.00024186
0.011944,5.3209e-05
0.011946,5.853e-05
0.011948,6.4383e-05
0.01195,7.0822e-05
0.011952,0.00010623
0.011954,0.00015935
0.011956,0.00017528
0.011958,0.00019281
0.01196,0.00021209
0.011962,0.0002333
0.011964,5.1326e-05
0.011966,5.6459e-05
0.011968,6.2105e-05
0.01197,6.8316e-05
0.011972,0.00010247
0.011974,0.00011272
0.011976,0.00012399
0.011978,0.00013639
0.01198,0.00015003
0.011982,0.00016503
0.011984,0.00018154
0.011986,0.00019969
0.011988,0.00021966
0.01199,0.00024163
0.011992,0.00026579
0.011994,0.00029237
0.011996,0.00032161
0.011998,0.00035377
0.012,0.00038914
0.012002,0.00042806
0.012004,0.00021403
0.012006,4.7086e-05
0.012008,7.0629e-05
0.01201,7.7692e-05
0.012012,0.00011654
0.012014,0.00012819
0.012016,0.00014101
0.012018,0.00015511
0.01202,0.00017062
0.012022,3.7537e-05
0.012024,4.1291e-05
0.012026,4.542e-05
0.012028,4.9962e-05
0.01203,7.4943e-05
0.012032,0.00011241
0.012034,0.00012366
0.012036,0.00013602
0.012038,0.00014962
0.01204,0.00016459
0.012042,0.00018104
0.012044,0.00019915
0.012046,0.00021906
0.012048,0.00024097
0.01205,0.00026507
0.012052,5.8315e-05
0.012054,6.4146e-05
0.012056,7.0561e-05
0.012058,7.7617e-05
0.01206,2.3285e-05
0.012062,3.4928e-05
0.012064,3.842e-05
0.012066,5.7631e-05
0.012068,8.6446e-05
0.01207,2.5934e-05
0.012072,3.8901e-05
0.012074,4.2791e-05
0.012076,6.4186e-05
0.012078,9.6279e-05
0.01208,0.00014442
0.012082,0.00015886
0.012084,0.00017475
0.012086,0.00019222
0.012088,0.00021144
0.01209,0.00023259
0.012092,0.00025585
0.012094,0.00028143
0.012096,0.00030958
0.012098,0.00034053
0.0121,7.4917e-05
0.012102,8.2409e-05
0.012104,4.1204e-05
0.012106,4.5325e-05
0.012108,6.7987e-05
0.01211,0.00010198
0.012112,0.00011218
0.012114,0.0001234
0.012116,0.00013574
0.012118,0.00014931
0.01212,0.00016424
0.012122,3.6133e-05
0.012124,5.42e-05
0.012126,5.962e-05
0.012128,8.9429e-05
0.01213,0.00013414
0.012132,0.00014756
0.012134,0.00016231
0.012136,0.00017855
0.012138,0.0001964
0.01214,0.00021604
0.012142,0.00023764
0.012144,0.00026141
0.012146,0.00028755
0.012148,0.0003163
0.01215,0.00034794
0.012152,7.6546e-05
0.012154,8.42e-05
0.012156,4.21e-05
0.012158,4.631e-05
0.01216,6.9465e-05
0.012162,0.0001042
0.012164,0.0001563
0.012166,0.00017193
0.012168,0.00018912
0.01217,0.00020803
0.012172,0.00022883
0.012174,0.00025172
0.012176,0.00027689
0.012178,0.00030458
0.01218,0.00033504
0.012182,0.00036854
0.012184,0.00040539
0.012186,8.9187e-05
0.012188,9.8105e-05
0.01219,4.9053e-05
0.012192,5.3958e-05
0.012194,8.0937e-05
0.012196,0.00012141
0.012198,0.00013355
0.0122,0.0001469
0.012202,0.00016159
0.012204,0.00017775
0.012206,0.00019552
0.012208,4.3015e-05
0.01221,6.4523e-05
0.012212,7.0975e-05
0.012214,0.00010646
0.012216,0.00011711
0.012218,0.00012882
0.01222,0.0001417
0.012222,0.00015587
0.012224,0.00017146
0.012226,0.00018861
0.012228,0.00020747
0.01223,0.00022821
0.012232,0.00025103
0.012234,0.00027614
0.012236,0.00030375
0.012238,0.00033413
0.01224,0.00036754
0.012242,8.0859e-05
0.012244,8.8945e-05
0.012246,4.4472e-05
0.012248,4.892e-05
0.01225,7.3379e-05
0.012252,0.00011007
0.012254,0.00012108
0.012256,0.00013318
0.012258,0.0001465
0.01226,3.223e-05
0.012262,4.8346e-05
0.012264,5.318e-05
0.012266,7.977e-05
0.012268,0.00011966
0.01227,0.00013162
0.012272,2.8957e-05
0.012274,3.1852e-05
0.012276,3.5037e-05
0.012278,3.8541e-05
0.01228,5.7812e-05
0.012282,8.6718e-05
0.012284,0.00013008
0.012286,0.00014308
0.012288,0.00015739
0.01229,0.00017313
0.012292,0.00019045
0.012294,0.00020949
0.012296,0.00023044
0.012298,0.00025348
0.0123,0.00027883
0.012302,0.00030671
0.012304,0.00033739
0.012306,7.4225e-05
0.012308,1.6329e-05
0.01231,4.8988e-06
0.012312,7.3482e-06
0.012314,1.1022e-05
0.012316,1.6534e-05
0.012318,2.48e-05
0.01232,2.728e-05
0.012322,3.0008e-05
0.012324,3.3009e-05
0.012326,3.631e-05
0.012328,3.9941e-05
0.01233,4.3935e-05
0.012332,6.5903e-05
0.012334,9.8854e-05
0.012336,0.00010874
0.012338,0.00011961
0.01234,0.00013158
0.012342,0.00014473
0.012344,0.00015921
0.012346,0.00017513
0.012348,0.00019264
0.01235,0.0002119
0.012352,0.00023309
0.012354,0.0002564
0.012356,0.00028204
0.012358,0.00031025
0.01236,6.8254e-05
0.012362,7.508e-05
0.012364,8.2588e-05
0.012366,9.0847e-05
0.012368,0.00013627
0.01237,0.0001499
0.012372,0.00016489
0.012374,0.00018138
0.012376,0.00019951
0.012378,0.00021946
0.01238,0.00024141
0.012382,0.00026555
0.012384,0.00029211
0.012386,0.00032132
0.012388,0.00035345
0.01239,0.00038879
0.012392,0.00042767
0.012394,0.00047044
0.012396,4.7044e-05
0.012398,5.1749e-05
0.0124,5.6923e-05
0.012402,6.2616e-05
0.012404,6.8877e-05
0.012406,7.5765e-05
0.012408,0.00011365
0.01241,0.00012501
0.012412,0.00013751
0.012414,0.00015126
0.012416,0.00016639
0.012418,0.00018303
0.01242,0.00020133
0.012422,0.00022147
0.012424,0.00024361
0.012426,0.00026797
0.012428,0.00029477
0.01243,0.00032425
0.012432,0.00035667
0.012434,7.8468e-05
0.012436,8.6315e-05
0.012438,4.3158e-05
0.01244,4.7473e-05
0.012442,7.121e-05
0.012444,0.00010682
0.012446,0.0001175
0.012448,0.00012925
0.01245,0.00014217
0.012452,0.00015639
0.012454,0.00017203
0.012456,0.00018923
0.012458,0.00020815
0.01246,0.00022897
0.012462,0.00025186
0.012464,0.00027705
0.012466,0.00030476
0.012468,0.00033523
0.01247,0.00036875
0.012472,8.1126e-05
0.012474,8.9239e-05
0.012476,4.4619e-05
0.012478,4.9081e-05
0.01248,7.3622e-05
0.012482,0.00011043
0.012484,0.00012148
0.012486,0.00013362
0.012488,0.00014699
0.01249,0.00016168
0.012492,0.00017785
0.012494,0.00019564
0.012496,0.0002152
0.012498,0.00023672
0.0125,0.00026039
0.012502,0.00028643
0.012504,0.00031508
0.012506,0.00034659
0.012508,0.00038124
0.01251,8.3874e-05
0.012512,9.2261e-05
0.012514,4.6131e-05
0.012516,5.0744e-05
0.012518,7.6115e-05
0.01252,0.00011417
0.012522,0.00012559
0.012524,0.00013815
0.012526,0.00015196
0.012528,0.00016716
0.01253,0.00018388
0.012532,0.00020226
0.012534,0.00022249
0.012536,4.8948e-05
0.012538,5.3843e-05
0.01254,5.9227e-05
0.012542,6.515e-05
0.012544,9.7725e-05
0.012546,0.00014659
0.012548,0.00016125
0.01255,0.00017737
0.012552,0.00019511
0.012554,0.00021462
0.012556,0.00023608
0.012558,0.00025969
0.01256,0.00028566
0.012562,0.00031422
0.012564,0.00034564
0.012566,0.00038021
0.012568,8.3646e-05
0.01257,9.2011e-05
0.012572,4.6005e-05
0.012574,5.0606e-05
0.012576,7.5909e-05
0.012578,0.00011386
0.01258,0.00012525
0.012582,0.00013777
0.012584,0.00015155
0.012586,0.00016671
0.012588,3.6676e-05
0.01259,5.5013e-05
0.012592,6.0515e-05
0.012594,9.0772e-05
0.012596,0.00013616
0.012598,0.00014977
0.0126,0.00016475
0.012602,0.00018123
0.012604,0.00019935
0.012606,0.00021928
0.012608,0.00024121
0.01261,5.3067e-05
0.012612,5.8373e-05
0.012614,6.4211e-05
0.012616,7.0632e-05
0.012618,0.00010595
0.01262,0.00011654
0.012622,0.0001282
0.012624,0.00014102
0.012626,0.00015512
0.012628,0.00017063
0.01263,0.00018769
0.012632,0.00020646
0.012634,0.00022711
0.012636,4.9964e-05
0.012638,5.496e-05
0.01264,6.0456e-05
0.012642,6.6502e-05
0.012644,9.9753e-05
0.012646,0.00014963
0.012648,3.2918e-05
0.01265,4.9378e-05
0.012652,5.4315e-05
0.012654,8.1473e-05
0.012656,0.00012221
0.012658,0.00013443
0.01266,0.00014787
0.012662,0.00016266
0.012664,0.00017893
0.012666,0.00019682
0.012668,0.0002165
0.01267,4.763e-05
0.012672,5.2393e-05
0.012674,5.7633e-05
0.012676,6.3396e-05
0.012678,6.9736e-05
0.01268,7.6709e-05
0.012682,8.438e-05
0.012684,9.2818e-05
0.012686,0.0001021
0.012688,0.00011231
0.01269,0.00012354
0.012692,0.0001359
0.012694,0.00014948
0.012696,0.00016443
0.012698,0.00018088
0.0127,0.00019896
0.012702,0.00021886
0.012704,0.00024075
0.012706,0.00026482
0.012708,0.0002913
0.01271,0.00032043
0.012712,0.00035248
0.012714,0.00017624
0.012716,0.00019386
0.012718,0.00021325
0.01272,0.00023457
0.012722,0.00025803
0.012724,0.00028383
0.012726,0.00031222
0.012728,0.00034344
0.01273,0.00037778
0.012732,0.00018889
0.012734,0.00020778
0.012736,0.00022856
0.012738,0.00025141
0.01274,0.00027656
0.012742,0.00030421
0.012744,0.00033463
0.012746,0.0003681
0.012748,0.00040491
0.01275,0.0004454
0.012752,0.00048994
0.012754,0.00053893
0.012756,0.00059282
0.012758,0.00029641
0.01276,0.00032605
0.012762,0.00035866
0.012764,0.00039452
0.012766,0.00043398
0.012768,0.00047737
0.01277,0.00023869
0.012772,0.00026255
0.012774,0.00028881
0.012776,0.00031769
0.012778,0.00034946
0.01278,0.00038441
0.012782,0.0001922
0.012784,0.00021142
0.012786,0.00023257
0.012788,0.00025582
0.01279,0.0002814
0.012792,0.00030955
0.012794,0.0003405
0.012796,0.00037455
0.012798,0.000412
0.0128,0.00045321


==> ifigs/shr/shr_u_nrg.csv <==
2e-06,0,0.00062029
2e-05,1.438e-07,0.00062029
4e-05,2.1426e-07,0.00062029
6e-05,1.0738e-07,0.0006203
8e-05,1.0311e-07,0.00062029
0.0001,2.1099e-07,0.00062029
0.00012,4.0167e-07,0.00062029
0.00014,5.6253e-07,0.00062029
0.00016,7.4049e-07,0.00062029
0.00018,8.4613e-07,0.0006203
0.0002,7.0051e-07,0.0006203
0.00022,7.9357e-07,0.00062031
0.00024,9.3861e-07,0.00062031
0.00026,1.2266e-06,0.00062032
0.00028,1.4935e-06,0.00062032
0.0003,1.5524e-06,0.00062031
0.00032,1.59e-06,0.00062031
0.00034,1.7384e-06,0.0006203
0.00036,2.0519e-06,0.0006203
0.00038,2.4093e-06,0.0006203
0.0004,2.7093e-06,0.0006203
0.00042,2.9646e-06,0.0006203
0.00044,3.1193e-06,0.00062031
0.00046,3.3036e-06,0.00062033
0.00048,3.4799e-06,0.00062031
0.0005,3.8675e-06,0.00062031
0.00052,4.2672e-06,0.00062031
0.00054,4.4914e-06,0.00062033
0.00056,4.7032e-06,0.00062033
0.00058,5.0774e-06,0.00062032
0.0006,5.3457e-06,0.00062032
0.00062,5.608e-06,0.00062036
0.00064,6.0067e-06,0.00062033
0.00066,6.3166e-06,0.00062033
0.00068,6.5028e-06,0.00062036
0.0007,7.0011e-06,0.00062034
0.00072,7.432e-06,0.00062034
0.00074,7.654e-06,0.00062036
0.00076,8.0739e-06,0.00062038
0.00078,8.6195e-06,0.00062035
0.0008,8.9314e-06,0.00062038
0.00082,9.4588e-06,0.00062036
0.00084,9.8408e-06,0.00062038
0.00086,1.0329e-05,0.00062038
0.00088,1.0862e-05,0.00062037
0.0009,1.1292e-05,0.0006204
0.00092,1.181e-05,0.00062039
0.00094,1.2336e-05,0.00062041
0.00096,1.2855e-05,0.00062039
0.00098,1.341e-05,0.00062042
0.001,1.3942e-05,0.00062042
0.00102,1.4493e-05,0.00062042
0.00104,1.5067e-05,0.00062042
0.00106,1.5653e-05,0.00062043
0.00108,1.625e-05,0.00062043
0.0011,1.6859e-05,0.00062043
0.00112,1.7478e-05,0.00062044
0.00114,1.8109e-05,0.00062044
0.00116,1.8751e-05,0.00062045
0.00118,1.9405e-05,0.00062045
0.0012,2.0069e-05,0.00062046
0.00122,2.0745e-05,0.00062046
0.00124,2.1432e-05,0.00062047
0.00126,2.213e-05,0.00062047
0.00128,2.2839e-05,0.00062048
0.0013,2.3559e-05,0.00062048
0.00132,2.4291e-05,0.00062049
0.00134,2.5034e-05,0.0006205
0.00136,2.5787e-05,0.0006205
0.00138,2.6553e-05,0.00062051
0.0014,2.7329e-05,0.00062051
0.00142,2.8116e-05,0.00062052
0.00144,2.8915e-05,0.00062052
0.00146,2.9725e-05,0.00062053
0.00148,3.0546e-05,0.00062054
0.0015,3.1378e-05,0.00062054
0.00152,3.2221e-05,0.00062055
0.00154,3.3076e-05,0.00062055
0.00156,3.3942e-05,0.00062056
0.00158,3.4819e-05,0.00062057
0.0016,3.5707e-05,0.00062057
0.00162,3.6606e-05,0.00062058
0.00164,3.7516e-05,0.00062059
0.00166,3.8438e-05,0.00062059
0.00168,3.9371e-05,0.0006206
0.0017,4.0315e-05,0.00062061
0.00172,4.127e-05,0.00062061
0.00174,4.2236e-05,0.00062062
0.00176,4.3214e-05,0.00062063
0.00178,4.4203e-05,0.00062064
0.0018,4.5203e-05,0.00062064
0.00182,4.6214e-05,0.00062065
0.00184,4.7236e-05,0.00062066
0.00186,4.8269e-05,0.00062067
0.00188,4.9314e-05,0.00062067
0.0019,5.037e-05,0.00062068
0.00192,5.1437e-05,0.00062069
0.00194,5.2515e-05,0.0006207
0.00196,5.3604e-05,0.00062071
0.00198,5.4705e-05,0.00062071
0.002,5.5816e-05,0.00062072
0.00202,5.6939e-05,0.00062073
0.00204,5.8073e-05,0.00062074
0.00206,5.9218e-05,0.00062075
0.00208,6.0375e-05,0.00062076
0.0021,6.1542e-05,0.00062076
0.00212,6.2721e-05,0.00062077
0.00214,6.3911e-05,0.00062078
0.00216,6.5112e-05,0.00062079
0.00218,6.6324e-05,0.0006208
0.0022,6.7548e-05,0.00062081
0.00222,6.8782e-05,0.00062082
0.00224,7.0028e-05,0.00062083
0.00226,7.1285e-05,0.00062084
0.00228,7.2553e-05,0.00062084
0.0023,7.3832e-05,0.00062085
0.00232,7.5123e-05,0.00062086
0.00234,7.6424e-05,0.00062087
0.00236,7.7737e-05,0.00062088
0.00238,7.9061e-05,0.00062089
0.0024,8.0396e-05,0.0006209
0.00242,8.1743e-05,0.00062091
0.00244,8.31e-05,0.00062092
0.00246,8.4469e-05,0.00062093
0.00248,8.5849e-05,0.00062094
0.0025,8.724e-05,0.00062095
0.00252,8.8642e-05,0.00062096
0.00254,9.0055e-05,0.00062097
0.00256,9.148e-05,0.00062098
0.00258,9.2915e-05,0.00062099
0.0026,9.4362e-05,0.000621
0.00262,9.582e-05,0.00062102
0.00264,9.7289e-05,0.00062103
0.00266,9.8769e-05,0.00062104
0.00268,0.00010026,0.00062105
0.0027,0.00010176,0.00062106
0.00272,0.00010328,0.00062107
0.00274,0.0001048,0.00062108
0.00276,0.00010634,0.00062109
0.00278,0.00010789,0.00062111
0.0028,0.00010944,0.00062112
0.00282,0.00011101,0.00062113
0.00284,0.00011259,0.00062114
0.00286,0.00011419,0.00062115
0.00288,0.00011579,0.00062116
0.0029,0.0001174,0.00062118
0.00292,0.00011903,0.00062119
0.00294,0.00012067,0.0006212
0.00296,0.00012231,0.00062121
0.00298,0.00012397,0.00062122
0.003,0.00012564,0.00062124
0.00302,0.00012732,0.00062125
0.00304,0.00012902,0.00062126
0.00306,0.00013072,0.00062128
0.00308,0.00013243,0.00062129
0.0031,0.00013416,0.0006213
0.00312,0.0001359,0.00062131
0.00314,0.00013765,0.00062133
0.00316,0.0001394,0.00062134
0.00318,0.00014118,0.00062135
0.0032,0.00014296,0.00062137
0.00322,0.00014475,0.00062138
0.00324,0.00014655,0.00062139
0.00326,0.00014837,0.00062141
0.00328,0.00015019,0.00062142
0.0033,0.00015203,0.00062144
0.00332,0.00015388,0.00062145
0.00334,0.00015574,0.00062146
0.00336,0.00015761,0.00062148
0.00338,0.00015949,0.00062149
0.0034,0.00016138,0.00062151
0.00342,0.00016328,0.00062153
0.00344,0.00016519,0.00062155
0.00346,0.00016711,0.00062157
0.00348,0.00016904,0.00062159
0.0035,0.00017098,0.00062161
0.00352,0.00017293,0.00062163
0.00354,0.00017488,0.00062166
0.00356,0.00017685,0.00062168
0.00358,0.00017883,0.0006217
0.0036,0.00018082,0.00062173
0.00362,0.00018282,0.00062175
0.00364,0.00018483,0.00062178
0.00366,0.00018685,0.0006218
0.00368,0.00018888,0.00062183
0.0037,0.00019093,0.00062186
0.00372,0.00019298,0.00062188
0.00374,0.00019504,0.00062191
0.00376,0.00019711,0.00062194
0.00378,0.0001992,0.00062196
0.0038,0.00020129,0.00062199
0.00382,0.0002034,0.00062202
0.00384,0.00020552,0.00062204
0.00386,0.00020764,0.00062207
0.00388,0.00020978,0.0006221
0.0039,0.00021193,0.00062213
0.00392,0.00021409,0.00062215
0.00394,0.00021626,0.00062218
0.00396,0.00021844,0.00062221
0.00398,0.00022063,0.00062224
0.004,0.00022284,0.00062227
0.00402,0.00022505,0.00062229
0.00404,0.00022727,0.00062232
0.00406,0.00022951,0.00062235
0.00408,0.00023176,0.00062238
0.0041,0.00023401,0.00062241
0.00412,0.00023628,0.00062244
0.00414,0.00023856,0.00062246
0.00416,0.00024085,0.00062249
0.00418,0.00024315,0.00062252
0.0042,0.00024546,0.00062255
0.00422,0.00024778,0.00062258
0.00424,0.00025012,0.00062261
0.00426,0.00025246,0.00062264
0.00428,0.00025482,0.00062266
0.0043,0.00025718,0.00062269
0.00432,0.00025956,0.00062272
0.00434,0.00026195,0.00062275
0.00436,0.00026434,0.00062278
0.00438,0.00026675,0.00062281
0.0044,0.00026918,0.00062284
0.00442,0.00027161,0.00062287
0.00444,0.00027405,0.0006229
0.00446,0.0002765,0.00062293
0.00448,0.00027898,0.00062295
0.0045,0.00028144,0.00062301
0.00452,0.00028397,0.000623
0.00454,0.00028657,0.000623
0.00456,0.0002892,0.000623
0.00458,0.00029183,0.000623
0.0046,0.00029449,0.000623
0.00462,0.00029713,0.00062301
0.00464,0.0002995,0.00062308
0.00466,0.00030159,0.0006233
0.00468,0.00030435,0.00062329
0.0047,0.0003072,0.00062328
0.00472,0.00031011,0.00062327
0.00474,0.00031304,0.00062327
0.00476,0.00031598,0.00062327
0.00478,0.00031893,0.00062327
0.0048,0.00032185,0.00062328
0.00482,0.00032479,0.00062328
0.00484,0.00032779,0.00062329
0.00486,0.00033083,0.00062329
0.00488,0.00033381,0.0006233
0.0049,0.00033651,0.00062331
0.00492,0.00033927,0.00062333
0.00494,0.00034148,0.00062339
0.00496,0.00034381,0.00062441
0.00498,0.00034456,0.00062421
0.005,0.00034752,0.00062419
0.00502,0.00035065,0.00062418
0.00504,0.00035392,0.00062416
0.00506,0.0003573,0.00062415
0.00508,0.00036074,0.00062415
0.0051,0.00036424,0.00062414
0.00512,0.00036778,0.00062414
0.00514,0.00037134,0.00062415
0.00516,0.0003749,0.00062415
0.00518,0.00037846,0.00062416
0.0052,0.00038197,0.00062417
0.00522,0.00038545,0.00062417
0.00524,0.00038894,0.00062418
0.00526,0.00039247,0.00062419
0.00528,0.00039596,0.0006242
0.0053,0.00039944,0.00062421
0.00532,0.0004028,0.00062422
0.00534,0.00040588,0.00062424
0.00536,0.00040902,0.00062426
0.00538,0.00041209,0.00062428
0.0054,0.00041502,0.0006243
0.00542,0.00041684,0.00062439
0.00544,0.00041663,0.00062672
0.00546,0.00042382,0.00062666
0.00548,0.00042643,0.00062665
0.0055,0.00042909,0.00062663
0.00552,0.00043165,0.00062662
0.00554,0.00043421,0.0006266
0.00556,0.00043664,0.00062657
0.00558,0.00043915,0.00062655
0.0056,0.00044168,0.00062653
0.00562,0.00044414,0.0006265
0.00564,0.00044664,0.00062647
0.00566,0.00044921,0.00062643
0.00568,0.00045184,0.0006264
0.0057,0.00045458,0.00062636
0.00572,0.00045747,0.00062633
0.00574,0.00046046,0.0006263
0.00576,0.00046355,0.00062626
0.00578,0.00046673,0.00062624
0.0058,0.00047001,0.00062621
0.00582,0.0004734,0.00062618
0.00584,0.00047689,0.00062615
0.00586,0.00048048,0.00062613
0.00588,0.00048417,0.0006261
0.0059,0.00048796,0.00062608
0.00592,0.00049181,0.00062607
0.00594,0.00049573,0.00062605
0.00596,0.00049969,0.00062604
0.00598,0.00050363,0.00062603
0.006,0.00050753,0.00062602
0.00602,0.0005114,0.000626
0.00604,0.00051528,0.000626
0.00606,0.00051924,0.00062599
0.00608,0.00052324,0.00062598
0.0061,0.00052727,0.00062598
0.00612,0.00053133,0.00062598
0.00614,0.00053541,0.00062598
0.00616,0.00053954,0.00062599
0.00618,0.00054364,0.000626
0.0062,0.00054768,0.00062601
0.00622,0.00055171,0.00062602
0.00624,0.00055565,0.00062603
0.00626,0.00055934,0.00062605
0.00628,0.0005628,0.00062607
0.0063,0.00056549,0.00062614
0.00632,0.00056562,0.00062646
0.00634,0.00056484,0.00062751
0.00636,0.00056737,0.00062788
0.00638,0.00056727,0.00062993
0.0064,0.00057017,0.00063122
0.00642,0.00057348,0.0006324
0.00644,0.0005767,0.00063383
0.00646,0.00057965,0.00063585
0.00648,0.00058223,0.00063842
0.0065,0.00058522,0.00063997
0.00652,0.00058801,0.00064181
0.00654,0.00058976,0.00064477
0.00656,0.00059329,0.0006452
0.00658,0.0005962,0.00064645
0.0066,0.00059784,0.00064886
0.00662,0.00060086,0.00064975
0.00664,0.00060316,0.00065122
0.00666,0.00060425,0.00065391
0.00668,0.00060675,0.00065497
0.0067,0.00060897,0.0006564
0.00672,0.00061081,0.00065883
0.00674,0.00061298,0.00066063
0.00676,0.00061562,0.00066156
0.00678,0.00061826,0.00066254
0.0068,0.00062088,0.0006636
0.00682,0.00062237,0.00066648
0.00684,0.00062423,0.00066881
0.00686,0.00062557,0.00067188
0.00688,0.00062726,0.00067453
0.0069,0.00062901,0.00067726
0.00692,0.00063144,0.00067818
0.00694,0.00063328,0.00068038
0.00696,0.00063554,0.00068123
0.00698,0.00063823,0.00068257
0.007,0.00064002,0.000685
0.00702,0.00064238,0.00068645
0.00704,0.00064512,0.00068739
0.00706,0.00064761,0.0006888
0.00708,0.0006499,0.00069048
0.0071,0.00065119,0.00069363
0.00712,0.00065365,0.00069531
0.00714,0.00065697,0.00069587
0.00716,0.00065966,0.00069767
0.00718,0.00066163,0.00070109
0.0072,0.00066389,0.0007043
0.00722,0.00066674,0.0007064
0.00724,0.00066894,0.00071032
0.00726,0.00067096,0.00071491
0.00728,0.00067346,0.0007168
0.0073,0.00067549,0.00071971
0.00732,0.00067704,0.00072287
0.00734,0.00067986,0.00072414
0.00736,0.00068111,0.00072766
0.00738,0.0006819,0.00073174
0.0074,0.00068496,0.0007328
0.00742,0.00068691,0.00073542
0.00744,0.00069029,0.00073636
0.00746,0.00069389,0.00073726
0.00748,0.00069608,0.00073962
0.0075,0.00069738,0.00074299
0.00752,0.00069884,0.00074603
0.00754,0.00070184,0.00074686
0.00756,0.0007048,0.00074781
0.00758,0.00070705,0.00074967
0.0076,0.00070982,0.00075087
0.00762,0.0007124,0.00075211
0.00764,0.00071464,0.00075363
0.00766,0.00071595,0.00075575
0.00768,0.0007159,0.00075862
0.0077,0.00071808,0.0007592
0.00772,0.00072042,0.00076028
0.00774,0.00072066,0.00076278
0.00776,0.00071976,0.00076637
0.00778,0.00072259,0.00076721
0.0078,0.00072376,0.00076983
0.00782,0.00072511,0.00077326
0.00784,0.00072738,0.00077589
0.00786,0.00073114,0.00077651
0.00788,0.00073475,0.00077751
0.0079,0.00073849,0.00077854
0.00792,0.00074138,0.00078048
0.00794,0.0007454,0.00078134
0.00796,0.00074685,0.00078462
0.00798,0.0007491,0.0007872
0.008,0.00075266,0.00078838
0.00802,0.00075593,0.00079
0.00804,0.00075745,0.00079393
0.00806,0.00076102,0.00079522
0.00808,0.00076461,0.00079651
0.0081,0.00076569,0.00080075
0.00812,0.0007695,0.00080156
0.00814,0.00077067,0.00080563
0.00816,0.00077041,0.00081182
0.00818,0.00077227,0.00081477
0.0082,0.00077583,0.00081543
0.00822,0.00077724,0.0008189
0.00824,0.00077612,0.00082549
0.00826,0.00077952,0.00082626
0.00828,0.00078161,0.00082875
0.0083,0.00078111,0.00083462
0.00832,0.00078353,0.00083686
0.00834,0.00078435,0.00084187
0.00836,0.00078601,0.00084556
0.00838,0.00078754,0.00084977
0.0084,0.00078788,0.00085651
0.00842,0.00078948,0.00086045
0.00844,0.0007928,0.00086171
0.00846,0.000794,0.00086613
0.00848,0.00079333,0.0008726
0.0085,0.00079603,0.00087367
0.00852,0.0007996,0.00087491
0.00854,0.00080015,0.00087877
0.00856,0.0008001,0.00088313
0.00858,0.000801,0.00088646
0.0086,0.00080241,0.00088932
0.00862,0.00080285,0.0008933
0.00864,0.00080248,0.00089835
0.00866,0.00080348,0.00090178
0.00868,0.00080272,0.00090769
0.0087,0.00080542,0.00090903
0.00872,0.00080626,0.00091309
0.00874,0.00080763,0.00091649
0.00876,0.00081036,0.00091812
0.00878,0.00081204,0.00092123
0.0088,0.0008104,0.00092868
0.00882,0.00080912,0.00093597
0.00884,0.00081159,0.00093785
0.00886,0.00080991,0.00094585
0.00888,0.00081172,0.00094878
0.0089,0.000811,0.00095574
0.00892,0.00081348,0.00095729
0.00894,0.00081564,0.00096094
0.00896,0.0008175,0.00096448
0.00898,0.00081853,0.00096844
0.009,0.00082253,0.00097013
0.00902,0.00082383,0.00097382
0.00904,0.00082675,0.00097693
0.00906,0.00082843,0.00098076
0.00908,0.00082823,0.00098658
0.0091,0.00082662,0.0009941
0.00912,0.00083012,0.00099563
0.00914,0.00083245,0.00099847
0.00916,0.0008324,0.0010037
0.00918,0.00083472,0.0010064
0.0092,0.0008364,0.0010098
0.00922,0.00083855,0.0010126
0.00924,0.00084131,0.0010145
0.00926,0.00084369,0.0010175
0.00928,0.00083878,0.0010264
0.0093,0.00084004,0.0010298
0.00932,0.0008367,0.0010379
0.00934,0.00083814,0.0010409
0.00936,0.00083486,0.0010486
0.00938,0.00083608,0.0010522
0.0094,0.00083743,0.0010552
0.00942,0.00083801,0.0010594
0.00944,0.00083943,0.0010626
0.00946,0.00084121,0.0010656
0.00948,0.00084502,0.0010663
0.0095,0.00084562,0.0010707
0.00952,0.00084838,0.0010728
0.00954,0.00084564,0.0010811
0.00956,0.00084812,0.0010833
0.00958,0.00084521,0.001093
0.0096,0.00084236,0.0011062
0.00962,0.00084387,0.0011084
0.00964,0.00084309,0.0011174
0.00966,0.00084243,0.0011251
0.00968,0.00084108,0.0011299
0.0097,0.00083893,0.0011384
0.00972,0.00083542,0.0011503
0.00974,0.00083317,0.0011571
0.00976,0.00083276,0.0011614
0.00978,0.00083296,0.0011648
0.0098,0.00083001,0.0011735
0.00982,0.00082843,0.0011795
0.00984,0.00082768,0.0011842
0.00986,0.00082777,0.001188
0.00988,0.00082719,0.0011928
0.0099,0.00082844,0.0011955
0.00992,0.00082597,0.0012027
0.00994,0.00082591,0.0012069
0.00996,0.00082426,0.0012129
0.00998,0.00082424,0.0012171
0.01,0.00082532,0.0012202
0.01002,0.00082802,0.0012217
0.01004,0.00082616,0.0012279
0.01006,0.0008267,0.0012316
0.01008,0.0008278,0.0012349
0.0101,0.00082319,0.0012442
0.01012,0.00082175,0.0012503
0.01014,0.00082233,0.0012539
0.01016,0.00082225,0.0012582
0.01018,0.00082177,0.0012629
0.0102,0.00081725,0.001273
0.01022,0.00081509,0.001281
0.01024,0.00081694,0.0012837
0.01026,0.00081558,0.0012909
0.01028,0.00081647,0.0012943
0.0103,0.00081786,0.0012987
0.01032,0.00081445,0.0013104
0.01034,0.00081562,0.0013138
0.01036,0.00081672,0.0013182
0.01038,0.00081789,0.0013233
0.0104,0.00082107,0.0013244
0.01042,0.00082274,0.0013279
0.01044,0.00082152,0.0013354
0.01046,0.00081802,0.0013445
0.01048,0.00082297,0.0013454
0.0105,0.00082193,0.0013529
0.01052,0.00082192,0.0013583
0.01054,0.00082242,0.0013625
0.01056,0.00081654,0.0013745
0.01058,0.00081432,0.0013818
0.0106,0.00081251,0.0013884
0.01062,0.00081408,0.0013907
0.01064,0.00081247,0.001397
0.01066,0.00081206,0.0014018
0.01068,0.00081249,0.0014057
0.0107,0.00080631,0.0014172
0.01072,0.00080227,0.0014262
0.01074,0.00080095,0.0014318
0.01076,0.00080119,0.0014358
0.01078,0.0007989,0.0014427
0.0108,0.00079392,0.0014532
0.01082,0.00079277,0.0014592
0.01084,0.00079122,0.0014657
0.01086,0.00079181,0.0014694
0.01088,0.00079276,0.0014723
0.0109,0.00079308,0.0014773
0.01092,0.00078757,0.0014892
0.01094,0.00079001,0.0014917
0.01096,0.00079061,0.001496
0.01098,0.00078929,0.0015027
0.011,0.00078918,0.0015076
0.01102,0.00078492,0.0015181
0.01104,0.00078395,0.0015241
0.01106,0.00078422,0.0015286
0.01108,0.00078501,0.0015322
0.0111,0.00078292,0.0015398
0.01112,0.00077921,0.0015497
0.01114,0.00077835,0.0015554
0.01116,0.00077933,0.0015578
0.01118,0.00077824,0.0015645
0.0112,0.00077761,0.0015695
0.01122,0.00077719,0.0015744
0.01124,0.00077676,0.0015796
0.01126,0.00077833,0.0015817
0.01128,0.00078026,0.0015836
0.0113,0.00078051,0.0015878
0.01132,0.00077682,0.0015971
0.01134,0.00077891,0.0015995
0.01136,0.00077742,0.0016064
0.01138,0.00077634,0.0016128
0.0114,0.00077074,0.0016275
0.01142,0.0007702,0.0016343
0.01144,0.00076665,0.0016496
0.01146,0.00076456,0.0016578
0.01148,0.00076184,0.0016674
0.0115,0.00075935,0.0016752
0.01152,0.0007557,0.0016858
0.01154,0.00075359,0.0016917
0.01156,0.00074904,0.001704
0.01158,0.00074664,0.0017104
0.0116,0.00074428,0.0017177
0.01162,0.00073944,0.0017253
0.01164,0.0007323,0.0017379
0.01166,0.00072641,0.0017493
0.01168,0.00072458,0.0017535
0.0117,0.00072309,0.0017574
0.01172,0.00072235,0.0017603
0.01174,0.0007181,0.0017685
0.01176,0.00071601,0.0017736
0.01178,0.00071369,0.0017794
0.0118,0.00070988,0.0017881
0.01182,0.00070549,0.0017976
0.01184,0.00070648,0.0017993
0.01186,0.00070628,0.0018032
0.01188,0.00070528,0.0018086
0.0119,0.00069995,0.001821
0.01192,0.00069846,0.0018273
0.01194,0.00069741,0.0018325
0.01196,0.00069589,0.0018378
0.01198,0.0006951,0.0018421
0.012,0.00068913,0.001854
0.01202,0.00068675,0.0018601
0.01204,0.00068661,0.0018636
0.01206,0.00068479,0.0018685
0.01208,0.00068598,0.0018707
0.0121,0.00068024,0.0018794
0.01212,0.00067959,0.0018833
0.01214,0.00067772,0.0018879
0.01216,0.000674,0.001894
0.01218,0.00066685,0.0019032
0.0122,0.0006642,0.0019083
0.01222,0.0006625,0.0019126
0.01224,0.000655,0.0019228
0.01226,0.00065513,0.0019249
0.01228,0.00065631,0.0019268
0.0123,0.00065079,0.0019347
0.01232,0.00065069,0.0019376
0.01234,0.00065048,0.0019403
0.01236,0.00064464,0.0019488
0.01238,0.00064133,0.0019552
0.0124,0.00063379,0.0019662
0.01242,0.00063095,0.0019721
0.01244,0.00062648,0.0019801
0.01246,0.00062246,0.0019876
0.01248,0.0006175,0.0019955
0.0125,0.00061165,0.0020045
0.01252,0.00060641,0.002012
0.01254,0.00060236,0.0020182
0.01256,0.00059476,0.0020278
0.01258,0.00058906,0.0020349
0.0126,0.00058483,0.0020406
0.01262,0.00057973,0.0020469
0.01264,0.0005732,0.0020539
0.01266,0.00056897,0.0020585
0.01268,0.00056331,0.0020637
0.0127,0.00055428,0.0020705
0.01272,0.00053822,0.0020828
0.01274,0.00052618,0.0020921
0.01276,0.00049864,0.0021013
0.01278,0.0004754,0.0021085
0.0128,0.00045999,0.0021141

